A General Framework for Property-Driven Machine Learning

Neural networks have been shown to frequently fail to learn critical safety and correctness properties purely from data, highlighting the need for training methods that directly integrate logical specifications. While adversarial training can be used to improve robustness to small perturbations within $\epsilon$-cubes, domains other than computer vision -- such as control systems and natural language processing -- may require more flexible input region specifications via generalised hyper-rectangles. Differentiable logics offer a way to encode arbitrary logical constraints as additional loss terms that guide the learning process towards satisfying these constraints. In this paper, we investigate how these two complementary approaches can be unified within a single framework for property-driven machine learning, as a step toward effective formal verification of neural networks. We show that well-known properties from the literature are subcases of this general approach, and we demonstrate its practical effectiveness on a case study involving a neural network controller for a drone system. Our framework is made publicly available at https://github.com/tflinkow/property-driven-ml.

==> csv/Alsomitra/Baseline-RegressionPlot.csv <==
predicted,target
0.1831120103597641,0.18302947282791138
0.19011808931827545,0.1899999976158142
0.19314435124397278,0.19300000369548798
0.1901971697807312,0.19012947380542755
0.19032558798789978,0.19019795954227448
0.1848941594362259,0.18468055129051208
0.18642829358577728,0.1863832026720047
0.19044864177703857,0.19053156673908234
0.1841876208782196,0.18256309628486633
0.1834973692893982,0.18348154425621033
0.18838796019554138,0.18847186863422394
0.190542533993721,0.19041700661182404
0.18682527542114258,0.18650522828102112
0.19308499991893768,0.19300000369548798
0.19318675994873047,0.19300000369548798
0.1903126984834671,0.19011934101581573
0.19023844599723816,0.19021844863891602
0.1901867836713791,0.190073162317276
0.18270346522331238,0.18275225162506104
0.19332925975322723,0.19300000369548798
0.1825401484966278,0.18236276507377625
0.19329717755317688,0.19300000369548798
0.1904839724302292,0.1903727799654007
0.19306083023548126,0.19300000369548798
0.19026736915111542,0.19013004004955292
0.1902451515197754,0.19013243913650513
0.19285430014133453,0.19300000369548798
0.18574583530426025,0.18559782207012177
0.1894107609987259,0.19129088521003723
0.19014330208301544,0.19012120366096497
0.19303981959819794,0.19300000369548798
0.1906396895647049,0.19057007133960724
0.19313085079193115,0.19300000369548798
0.1902751326560974,0.19008973240852356
0.19052937626838684,0.19044896960258484
0.1819145232439041,0.1822127401828766
0.19033902883529663,0.1903795599937439
0.18841785192489624,0.18816028535366058
0.19047577679157257,0.19025084376335144
0.19073373079299927,0.19072142243385315
0.18194662034511566,0.18235255777835846
0.19271180033683777,0.19300000369548798
0.19317683577537537,0.19300000369548798
0.18798401951789856,0.18765710294246674
0.19018451869487762,0.19008368253707886
0.18919631838798523,0.18933545053005219
0.1904454380273819,0.19038408994674683
0.18795627355575562,0.18781208992004395
0.19064927101135254,0.19067507982254028
0.19024218618869781,0.19008204340934753
0.18638277053833008,0.18706151843070984
0.19304978847503662,0.19300000369548798
0.19021235406398773,0.1901443600654602
0.1902332901954651,0.19014382362365723
0.19026751816272736,0.19029392302036285
0.18166768550872803,0.18164145946502686
0.19330641627311707,0.19300000369548798
0.19056415557861328,0.19053515791893005
0.19047178328037262,0.19029363989830017
0.18905450403690338,0.1886642575263977
0.19056124985218048,0.19048550724983215
0.19308270514011383,0.19300000369548798
0.1901838481426239,0.19009941816329956
0.18195343017578125,0.1819753497838974
0.1927395612001419,0.19300000369548798
0.19321273267269135,0.19300000369548798
0.19342586398124695,0.19300000369548798
0.19080351293087006,0.19088943302631378


==> csv/Alsomitra/DL2-RegressionPlot.csv <==
predicted,target
0.18603454530239105,0.18302947282791138
0.19084611535072327,0.1899999976158142
0.19223101437091827,0.19300000369548798
0.19056639075279236,0.19012947380542755
0.1902492791414261,0.19019795954227448
0.18660536408424377,0.18468055129051208
0.18702754378318787,0.1863832026720047
0.18889746069908142,0.19053156673908234
0.18653661012649536,0.18256309628486633
0.18580158054828644,0.18348154425621033
0.18763400614261627,0.18847186863422394
0.19012373685836792,0.19041700661182404
0.18760529160499573,0.18650522828102112
0.1920015513896942,0.19300000369548798
0.1897013634443283,0.19300000369548798
0.1902727633714676,0.19011934101581573
0.19059652090072632,0.19021844863891602
0.19046570360660553,0.190073162317276
0.18561023473739624,0.18275225162506104
0.18982292711734772,0.19300000369548798
0.18595464527606964,0.18236276507377625
0.19057521224021912,0.19300000369548798
0.1900031566619873,0.1903727799654007
0.19118502736091614,0.19300000369548798
0.19038435816764832,0.19013004004955292
0.19042040407657623,0.19013243913650513
0.18941770493984222,0.19300000369548798
0.18689431250095367,0.18559782207012177
0.18787001073360443,0.19129088521003723
0.1885014921426773,0.19012120366096497
0.1903320848941803,0.19300000369548798
0.19009588658809662,0.19057007133960724
0.19218091666698456,0.19300000369548798
0.19031964242458344,0.19008973240852356
0.19010838866233826,0.19044896960258484
0.1855228841304779,0.1822127401828766
0.18886356055736542,0.1903795599937439
0.18816310167312622,0.18816028535366058
0.19017907977104187,0.19025084376335144
0.19006353616714478,0.19072142243385315
0.1855834424495697,0.18235255777835846
0.18929614126682281,0.19300000369548798
0.19149917364120483,0.19300000369548798
0.1880824863910675,0.18765710294246674
0.19051018357276917,0.19008368253707886
0.1877945512533188,0.18933545053005219
0.19012457132339478,0.19038408994674683
0.1878170520067215,0.18781208992004395
0.18958346545696259,0.19067507982254028
0.1903565526008606,0.19008204340934753
0.1869838833808899,0.18706151843070984
0.19160962104797363,0.19300000369548798
0.190533846616745,0.1901443600654602
0.19045962393283844,0.19014382362365723
0.18853840231895447,0.19029392302036285
0.18571075797080994,0.18164145946502686
0.19234462082386017,0.19300000369548798
0.19006365537643433,0.19053515791893005
0.19016292691230774,0.19029363989830017
0.1885470747947693,0.1886642575263977
0.18981677293777466,0.19048550724983215
0.19037260115146637,0.19300000369548798
0.19055478274822235,0.19009941816329956
0.18574923276901245,0.1819753497838974
0.1900484263896942,0.19300000369548798
0.18933266401290894,0.19300000369548798
0.19069677591323853,0.19300000369548798
0.18988418579101562,0.19088943302631378


==> csv/Alsomitra/GD-RegressionPlot.csv <==
predicted,target
0.1865464150905609,0.18302947282791138
0.19027188420295715,0.1899999976158142
0.19174346327781677,0.19300000369548798
0.1903715431690216,0.19012947380542755
0.19021642208099365,0.19019795954227448
0.18689937889575958,0.18468055129051208
0.1872875839471817,0.1863832026720047
0.18870510160923004,0.19053156673908234
0.18688377737998962,0.18256309628486633
0.1863214075565338,0.18348154425621033
0.18774092197418213,0.18847186863422394
0.19016359746456146,0.19041700661182404
0.1877843141555786,0.18650522828102112
0.19159631431102753,0.19300000369548798
0.18898749351501465,0.19300000369548798
0.19023145735263824,0.19011934101581573
0.19038917124271393,0.19021844863891602
0.19032181799411774,0.190073162317276
0.18620771169662476,0.18275225162506104
0.18905441462993622,0.19300000369548798
0.1864834725856781,0.18236276507377625
0.18980421125888824,0.19300000369548798
0.18972930312156677,0.1903727799654007
0.19073501229286194,0.19300000369548798
0.19029049575328827,0.19013004004955292
0.1903063952922821,0.19013243913650513
0.18882867693901062,0.19300000369548798
0.1871950924396515,0.18559782207012177
0.18763640522956848,0.19129088521003723
0.1884169578552246,0.19012120366096497
0.1896703541278839,0.19300000369548798
0.19015410542488098,0.19057007133960724
0.19171077013015747,0.19300000369548798
0.19025485217571259,0.19008973240852356
0.19015340507030487,0.19044896960258484
0.18614131212234497,0.1822127401828766
0.18868783116340637,0.1903795599937439
0.1882091462612152,0.18816028535366058
0.19019296765327454,0.19025084376335144
0.18992850184440613,0.19072142243385315
0.1861317902803421,0.18235255777835846
0.18876053392887115,0.19300000369548798
0.19089722633361816,0.19300000369548798
0.18815837800502777,0.18765710294246674
0.19034336507320404,0.19008368253707886
0.18784865736961365,0.18933545053005219
0.19015730917453766,0.19038408994674683
0.18791966140270233,0.18781208992004395
0.18925242125988007,0.19067507982254028
0.19027170538902283,0.19008204340934753
0.18711376190185547,0.18706151843070984
0.19136425852775574,0.19300000369548798
0.19035756587982178,0.1901443600654602
0.1903243064880371,0.19014382362365723
0.18843592703342438,0.19029392302036285
0.1863013356924057,0.18164145946502686
0.1919800192117691,0.19300000369548798
0.19005241990089417,0.19053515791893005
0.19018162786960602,0.19029363989830017
0.18851956725120544,0.1886642575263977
0.18948303163051605,0.19048550724983215
0.1896926760673523,0.19300000369548798
0.19036471843719482,0.19009941816329956
0.18631097674369812,0.1819753497838974
0.18952997028827667,0.19300000369548798
0.18857423961162567,0.19300000369548798
0.18987113237380981,0.19300000369548798
0.1896059364080429,0.19088943302631378


==> csv/MNIST/Baseline.csv <==
#['main.py', '--data-set=mnist', '--epochs=100', '--batch-size=2048', '--lr=1e-3', '--save-imgs', '--oracle-steps=20', '--oracle-restarts=30', '--input-region=EpsilonBall(eps=0.3)', '--output-constraint=StandardRobustness(delta=0.05)', '--experiment-name=StandardRobustness']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Metric,Train-C-Acc,Train-C-Sec,Test-P-Loss,Test-R-Loss,Test-C-Loss,Test-P-Metric,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,2.305227756500244,0.0,0.0,0.098388671875,1.0,1.0,0.0,22.968289375305176
1,1.0990551915662041,0.185701008500724,0.5577842449319774,1.0,1.0,0.6516870959051724,0.16918103448275862,0.08129040948275862,0.3487982451915741,0.09908433258533478,0.8927455544471741,0.8968505859375,0.328369140625,0.0,160.64029026031494,22.673575162887573
2,0.46687113005539466,0.21212687985650425,0.84701551240066,1.0,1.0,0.8580111799568966,0.1985284213362069,0.0009428879310344828,0.21827642619609833,0.10607360303401947,0.9053846597671509,0.9322509765625,0.3712158203125,0.0001220703125,160.5711953639984,22.663572072982788
3,0.3438494452114763,0.19639327608305832,0.8583662098851698,1.0,1.0,0.8970231681034483,0.2485856681034483,0.0007071659482758621,0.14896847307682037,0.07043787091970444,0.9160246253013611,0.955322265625,0.4927978515625,0.0001220703125,160.5654695034027,22.679148197174072
4,0.26710704277301656,0.16997657973190833,0.8715679563325027,1.0,1.0,0.9206795528017241,0.3151771282327586,0.0005724676724137931,0.10496902465820312,0.053234320133924484,0.9274776577949524,0.967529296875,0.612060546875,0.0001220703125,160.64021253585815,22.65719485282898
5,0.21666835916453395,0.14318064985604123,0.88832085708092,1.0,1.0,0.9368433459051724,0.3855906519396552,0.0004040948275862069,0.08389823138713837,0.03982396796345711,0.9334578514099121,0.973876953125,0.67431640625,0.0001220703125,160.6101348400116,22.675641775131226
6,0.183084093291184,0.12965025572941222,0.8986131076155037,1.0,1.0,0.9475181842672413,0.4369106950431034,0.00033674568965517244,0.06908241659402847,0.03891506418585777,0.9385438561439514,0.979248046875,0.6959228515625,0.0,160.8420169353485,22.731426000595093
7,0.16332119908826104,0.11895608901977539,0.9080856586324757,1.0,1.0,0.9527882543103449,0.47688240840517243,0.00018521012931034482,0.06194160878658295,0.034418985247612,0.9418309330940247,0.981689453125,0.7486572265625,0.0,160.78128671646118,22.664794445037842
8,0.14934566103178878,0.11335927864600873,0.9131029063257677,1.0,1.0,0.9564924568965517,0.5031148976293104,0.00025255926724137933,0.05814642459154129,0.027085069566965103,0.9431683421134949,0.982177734375,0.7860107421875,0.0,160.43618631362915,22.61160898208618
9,0.1402705455648488,0.11121698905681741,0.9161607150373787,1.0,1.0,0.9578057650862069,0.5178811961206896,0.00013469827586206896,0.05026125907897949,0.028968587517738342,0.9453622698783875,0.9840087890625,0.797607421875,0.0,160.6582510471344,22.612130641937256
10,0.1329580339892157,0.10386198964612238,0.9201062958816002,1.0,1.0,0.9606849407327587,0.5461004849137931,0.00026939655172413793,0.04657534509897232,0.03042091801762581,0.9461127519607544,0.984619140625,0.803466796875,0.0,160.71152114868164,22.677293062210083
11,0.12372797110985065,0.1015928942581703,0.9240256342394598,1.0,1.0,0.9632442079741379,0.5671470905172413,0.0003030711206896552,0.04589935392141342,0.027303507551550865,0.9463219046592712,0.98583984375,0.8128662109375,0.0,160.67873620986938,22.59559464454651
12,0.1162836058386441,0.10232754411368535,0.9257160055226293,1.0,1.0,0.9656182650862069,0.57080078125,0.00021888469827586207,0.04363303259015083,0.024691138416528702,0.9466806650161743,0.986328125,0.838134765625,0.0,160.3851718902588,22.653523206710815
13,0.11336156417583597,0.09719143242671571,0.9265251159667969,1.0,1.0,0.9664938038793104,0.58740234375,0.00018521012931034482,0.03947062790393829,0.025524772703647614,0.9469635486602783,0.988037109375,0.828125,0.0,160.41272711753845,22.65273642539978
14,0.10377144813537598,0.09763308229117558,0.9275504802835399,1.0,1.0,0.968817349137931,0.5942214439655172,0.00013469827586206896,0.03822924569249153,0.029583722352981567,0.9472488164901733,0.987060546875,0.8143310546875,0.0,160.5803668498993,22.615745306015015
15,0.10211108470785207,0.09613901993324017,0.9291928389976765,1.0,1.0,0.9689352101293104,0.6040880926724138,0.00033674568965517244,0.03800514340400696,0.02354728989303112,0.9478633403778076,0.988037109375,0.84912109375,0.0,160.45093607902527,22.614232540130615
16,0.10110541047721074,0.09069701720928323,0.9300837023504849,1.0,1.0,0.969793911637931,0.6148471174568966,0.00013469827586206896,0.03690863773226738,0.02509990520775318,0.9474355578422546,0.9881591796875,0.8441162109375,0.0001220703125,160.38076424598694,22.645589113235474
17,0.09621176226385708,0.09159599501511147,0.9306730073073815,1.0,1.0,0.9713429418103449,0.6193763469827587,0.00018521012931034482,0.03680499643087387,0.020236674696207047,0.9482074975967407,0.98779296875,0.8663330078125,0.0,160.62173438072205,22.623959064483643
18,0.09495197493454506,0.0911371872342866,0.9320489949193494,1.0,1.0,0.9718480603448276,0.6222218480603449,0.00028623383620689653,0.03632853180170059,0.02080732025206089,0.9479373693466187,0.9891357421875,0.871826171875,0.0,160.60757660865784,22.620014667510986
19,0.08970818848445497,0.09232144520200532,0.9330810678416285,1.0,1.0,0.9736664870689655,0.6302363954741379,0.00045460668103448275,0.03784279152750969,0.019077664241194725,0.9480746984481812,0.98828125,0.873779296875,0.0,160.69893836975098,22.63226866722107
20,0.08866735162406132,0.09057747084518959,0.9336364351469895,1.0,1.0,0.9735317887931034,0.628485317887931,0.00028623383620689653,0.03368747979402542,0.02400638535618782,0.9480067491531372,0.9888916015625,0.8533935546875,0.0,160.59657788276672,22.696293592453003
21,0.08468142871198983,0.08966275741314066,0.9347982735469423,1.0,1.0,0.97509765625,0.6390422952586207,0.00018521012931034482,0.03182411193847656,0.024553067982196808,0.948434591293335,0.9903564453125,0.859619140625,0.0,160.7177517414093,22.649186611175537
22,0.08231029839351259,0.09195850635397024,0.9357319535880253,1.0,1.0,0.9750808189655172,0.6386887122844828,0.0003872575431034483,0.031311310827732086,0.027821790426969528,0.948160707950592,0.98974609375,0.83447265625,0.0,161.02809143066406,22.638964653015137
23,0.08103692120519178,0.09131873065027697,0.9367203548036772,1.0,1.0,0.9766466864224138,0.6440934806034483,0.0002357219827586207,0.030801203101873398,0.022252025082707405,0.948369026184082,0.990234375,0.8653564453125,0.0001220703125,160.2595670223236,22.58750081062317
24,0.07837848005623653,0.08873017903031974,0.9372760509622509,1.0,1.0,0.9762931034482759,0.6424939385775862,0.00018521012931034482,0.0315001904964447,0.025836070999503136,0.9486455917358398,0.9896240234375,0.851806640625,0.0001220703125,160.37183117866516,22.589271306991577
25,0.07641023602978937,0.08739735340249949,0.9371645697231951,1.0,1.0,0.9770676185344828,0.6593480603448276,0.00035358297413793104,0.03062654286623001,0.021184444427490234,0.9488785266876221,0.9910888671875,0.8699951171875,0.0001220703125,160.26941776275635,22.58376908302307
26,0.07817230553462587,0.0888033570914433,0.9377265798634496,1.0,1.0,0.9764109644396551,0.650946255387931,0.0004209321120689655,0.029178909957408905,0.029685690999031067,0.9489405751228333,0.990234375,0.8433837890625,0.0001220703125,160.59728050231934,22.628541946411133
27,0.07364935710512359,0.09324139562146418,0.9383108862515154,1.0,1.0,0.977471713362069,0.6494982489224138,0.0002357219827586207,0.029821574687957764,0.02486114203929901,0.9487636089324951,0.990234375,0.857666015625,0.0001220703125,160.33932161331177,22.62650752067566
28,0.07331496271593817,0.0880493871096907,0.9388265938594423,1.0,1.0,0.9774885506465517,0.6569234913793104,0.0002357219827586207,0.028322750702500343,0.02460852637887001,0.9489196538925171,0.9912109375,0.8553466796875,0.0,160.3474793434143,22.611136436462402
29,0.07222781510188661,0.08736033275209625,0.9387670056573276,1.0,1.0,0.977959994612069,0.6599542025862069,0.00025255926724137933,0.028552263975143433,0.026570282876491547,0.9485470056533813,0.9910888671875,0.8470458984375,0.000244140625,160.46744060516357,22.620121240615845
30,0.0696421245048786,0.08363926821741564,0.9391013836038524,1.0,1.0,0.9788523706896551,0.66552734375,0.00018521012931034482,0.028599938377738,0.022390061989426613,0.9490429162979126,0.9903564453125,0.867431640625,0.0001220703125,160.4371817111969,22.65132164955139
31,0.06833052224126356,0.08362460136413574,0.9394337884311018,1.0,1.0,0.978936557112069,0.6640288254310345,0.00026939655172413793,0.03057882748544216,0.017571132630109787,0.9488662481307983,0.9893798828125,0.900146484375,0.0001220703125,160.28417491912842,22.59184741973877
32,0.06647181510925293,0.08500174818367794,0.938864017355031,1.0,1.0,0.9791217672413793,0.6730704471982759,0.0005219558189655172,0.028664320707321167,0.021075934171676636,0.9489165544509888,0.990966796875,0.8797607421875,0.0001220703125,160.5987195968628,22.639166593551636
33,0.0678868006015646,0.08621068658499882,0.9389581351444639,1.0,1.0,0.9797110721982759,0.6632879849137931,0.0004040948275862069,0.02778424136340618,0.027516871690750122,0.9484111070632935,0.9910888671875,0.8472900390625,0.000244140625,160.57078218460083,22.61497449874878
34,0.06532570411419046,0.08840056945537698,0.9395232365049165,1.0,1.0,0.9799973060344828,0.6715719288793104,0.0004040948275862069,0.02745785191655159,0.026084931567311287,0.9484033584594727,0.9912109375,0.8583984375,0.0006103515625,160.40157341957092,22.71468210220337
35,0.06523197683794744,0.08652193792935076,0.9397631678087958,1.0,1.0,0.9799636314655172,0.6691136853448276,0.0003199084051724138,0.02881350740790367,0.02129085548222065,0.948721706867218,0.9908447265625,0.8770751953125,0.000244140625,160.59161710739136,22.583895921707153
36,0.06333373332845754,0.08197883901924923,0.9394078747979526,1.0,1.0,0.9805866109913793,0.6823477909482759,0.0005387931034482759,0.02914627455174923,0.018124200403690338,0.9489195346832275,0.9913330078125,0.9029541015625,0.000244140625,160.42456889152527,22.64827847480774
37,0.062193812995121396,0.08500418169745083,0.9398999049745757,1.0,1.0,0.9806202855603449,0.6784920528017241,0.0003030711206896552,0.0272896159440279,0.029457617551088333,0.9487963318824768,0.9920654296875,0.8507080078125,0.00048828125,160.39257836341858,22.635538578033447
38,0.061626450768832504,0.08696644059542952,0.9396837826432853,1.0,1.0,0.9816810344827587,0.6736765894396551,0.0007576778017241379,0.02626327984035015,0.023912757635116577,0.9491706490516663,0.9920654296875,0.86865234375,0.0001220703125,160.73729419708252,22.647201538085938
39,0.05928381558122306,0.0854916736997407,0.9409093527958311,1.0,1.0,0.9816305226293104,0.6783910290948276,0.0003199084051724138,0.027461983263492584,0.026644568890333176,0.9478377103805542,0.9915771484375,0.866943359375,0.001220703125,160.295880317688,22.623138189315796
40,0.061180431267310834,0.08886823983028017,0.9404580346469221,1.0,1.0,0.9813611260775862,0.6778690732758621,0.0005893049568965517,0.027028996497392654,0.03217248618602753,0.9479917883872986,0.9921875,0.8408203125,0.0009765625,160.55730748176575,22.626287698745728
41,0.06090735155960609,0.0854707750780829,0.9408018835659685,1.0,1.0,0.9811085668103449,0.6819605334051724,0.00037042025862068964,0.02660786733031273,0.017951862886548042,0.9490138292312622,0.9920654296875,0.8955078125,0.0006103515625,160.34815096855164,22.572431087493896
42,0.057510100561996985,0.08435976094213025,0.9405233448949354,1.0,1.0,0.9820177801724138,0.6877357219827587,0.0006903286637931034,0.02665899693965912,0.018536237999796867,0.9487040042877197,0.9925537109375,0.89306640625,0.000732421875,160.3096101284027,22.563326835632324
43,0.05964529514312744,0.08780487652482658,0.9407244057490908,1.0,1.0,0.9815800107758621,0.6823141163793104,0.0006566540948275862,0.025142725557088852,0.02652435563504696,0.9487611055374146,0.9930419921875,0.8525390625,0.00048828125,160.18847584724426,22.607962131500244
44,0.05555983247428105,0.08466303759607775,0.9405224898765827,1.0,1.0,0.9827922952586207,0.6919787176724138,0.0005219558189655172,0.025307180359959602,0.024083636701107025,0.9484087228775024,0.9927978515625,0.8743896484375,0.0010986328125,160.43590927124023,22.61900496482849
45,0.05475552739768193,0.08595618708380337,0.9406992155930092,1.0,1.0,0.9830111799568966,0.6873989762931034,0.0005724676724137931,0.025238247588276863,0.02275478094816208,0.9487897157669067,0.99267578125,0.8729248046875,0.000732421875,160.30361008644104,22.626123905181885
46,0.05533290731495824,0.08458532136062095,0.9409472366859173,1.0,1.0,0.9834489493534483,0.6850922683189655,0.00035358297413793104,0.024784812703728676,0.025760695338249207,0.9490172863006592,0.992431640625,0.8714599609375,0.00048828125,160.37014961242676,22.59879446029663
47,0.057915033965275205,0.08472833962276063,0.9406863903177196,1.0,1.0,0.9819841056034483,0.6879546066810345,0.00045460668103448275,0.02536787837743759,0.025757942348718643,0.9487906694412231,0.9925537109375,0.855712890625,0.0006103515625,160.31323671340942,22.567482233047485
48,0.05546263990731075,0.08079990025224357,0.9409316490436422,1.0,1.0,0.9821693157327587,0.6952619881465517,0.0006566540948275862,0.025115150958299637,0.024624351412057877,0.9483333826065063,0.9927978515625,0.87158203125,0.000732421875,160.3898410797119,22.614730834960938
49,0.05539748586457351,0.08201108307674013,0.9407740625841864,1.0,1.0,0.9826070851293104,0.6879546066810345,0.0005387931034482759,0.02454259991645813,0.021084316074848175,0.9485592842102051,0.992431640625,0.8878173828125,0.000732421875,160.2145938873291,22.580724477767944
50,0.052263666843545845,0.08102300249297044,0.941338900862069,1.0,1.0,0.9831627155172413,0.6972487877155172,0.0006734913793103449,0.026492878794670105,0.020604660734534264,0.9481195211410522,0.992431640625,0.8995361328125,0.001220703125,160.26115942001343,22.6147198677063
51,0.05002249520400475,0.08050069315680142,0.9416163214321794,1.0,1.0,0.9844760237068966,0.7019969019396551,0.0007240032327586207,0.02507767826318741,0.021927524358034134,0.9494932889938354,0.9927978515625,0.88720703125,0.0001220703125,160.18030261993408,22.616864442825317
52,0.05143794520147916,0.08065835360823007,0.9413571193300444,1.0,1.0,0.9842908135775862,0.6980233028017241,0.0006566540948275862,0.026638127863407135,0.020538561046123505,0.9487690329551697,0.9921875,0.89111328125,0.0008544921875,160.19214391708374,22.542112350463867
53,0.04900225277604728,0.08150412296426707,0.9412695786048626,1.0,1.0,0.9842234644396551,0.7004815463362069,0.0006566540948275862,0.026723233982920647,0.019416846334934235,0.9489604830741882,0.9925537109375,0.9022216796875,0.0006103515625,160.14284300804138,22.58030414581299
54,0.051980577666184,0.08358095432149953,0.9412907567517511,1.0,1.0,0.9839203933189655,0.690985317887931,0.0009260506465517241,0.026694463565945625,0.019811410456895828,0.9494800567626953,0.9931640625,0.898681640625,0.0,160.25790119171143,22.57427716255188
55,0.04882530508370235,0.07976406196068073,0.9417670019741716,1.0,1.0,0.9845433728448276,0.7058189655172413,0.0006903286637931034,0.026657257229089737,0.0210423581302166,0.9492279291152954,0.992431640625,0.8900146484375,0.00048828125,160.18125438690186,22.59776282310486
56,0.048781682705057075,0.08454383652785728,0.9415001704775053,1.0,1.0,0.9842571390086207,0.6925511853448276,0.00048828125,0.02419566735625267,0.026006121188402176,0.9487347602844238,0.9927978515625,0.86279296875,0.0008544921875,160.20792865753174,22.57922887802124
57,0.05011994674287994,0.07994230862321525,0.9413659983667834,1.0,1.0,0.9842908135775862,0.7069807381465517,0.0008587015086206896,0.02389593794941902,0.037842828780412674,0.9492430686950684,0.9925537109375,0.822998046875,0.000244140625,160.2093403339386,22.548125743865967
58,0.04960228245833825,0.08299632730155156,0.9417706851301522,1.0,1.0,0.9833142510775862,0.6950262661637931,0.0005219558189655172,0.023845266550779343,0.021837763488292694,0.9490295052528381,0.9927978515625,0.8878173828125,0.000732421875,160.17654371261597,22.5875346660614
59,0.0485294769550192,0.07847984905900626,0.9415349631473936,1.0,1.0,0.9853178879310345,0.7088833512931034,0.0010439116379310344,0.023320067673921585,0.02792399935424328,0.9484032392501831,0.9930419921875,0.849853515625,0.0009765625,160.1754822731018,22.639414310455322
60,0.04896796571797338,0.08592959108023808,0.9413177227151805,1.0,1.0,0.9845096982758621,0.6891668911637931,0.0008250269396551724,0.024898529052734375,0.0263296440243721,0.9481781721115112,0.9925537109375,0.8758544921875,0.0013427734375,160.27298641204834,22.574775457382202
61,0.04704809599909289,0.08169910825532058,0.941894136626145,1.0,1.0,0.9848969558189655,0.6979727909482759,0.0006566540948275862,0.024631202220916748,0.03167524188756943,0.9488498568534851,0.99267578125,0.8463134765625,0.0006103515625,160.0504720211029,22.564528703689575
62,0.04623331283700877,0.08144364685847841,0.9412178828798491,1.0,1.0,0.9853852370689655,0.7037311422413793,0.001195447198275862,0.02441312000155449,0.028091825544834137,0.9485365152359009,0.9927978515625,0.861083984375,0.0008544921875,160.20134973526,22.56863021850586
63,0.04672796972866716,0.08571858241640289,0.9417640422952587,1.0,1.0,0.9850653286637931,0.6909011314655172,0.0009765625,0.024705911055207253,0.02630503475666046,0.9482917189598083,0.992919921875,0.8828125,0.0008544921875,160.2302656173706,22.548761129379272
64,0.04462792544529356,0.0851317520799308,0.9411661871548357,1.0,1.0,0.9854357489224138,0.6980738146551724,0.0010944234913793103,0.02561100386083126,0.025771260261535645,0.9469798803329468,0.992431640625,0.8856201171875,0.00244140625,160.25682473182678,22.579685926437378
65,0.04708179523204935,0.08506819297527445,0.9407040168499124,1.0,1.0,0.984930630387931,0.6989493534482759,0.0013806573275862068,0.02492521144449711,0.026042956858873367,0.9471128582954407,0.9927978515625,0.8800048828125,0.0020751953125,160.17288184165955,22.54589867591858
66,0.04502137776078849,0.0921067451608592,0.9412573452653556,1.0,1.0,0.9854357489224138,0.6859341325431034,0.0010944234913793103,0.02514890767633915,0.021615972742438316,0.9483959674835205,0.9931640625,0.8907470703125,0.001220703125,160.19579887390137,22.55653738975525
67,0.0461865416888533,0.08046415756488669,0.9411427728061018,1.0,1.0,0.9852337015086207,0.7157192887931034,0.001330145474137931,0.02404615841805935,0.023179126903414726,0.9483446478843689,0.9927978515625,0.88037109375,0.001220703125,160.22095394134521,22.598989963531494
68,0.04313309028230865,0.08055347409741632,0.9408805452544113,1.0,1.0,0.9860418911637931,0.7153151939655172,0.0014985183189655173,0.025270303711295128,0.025380324572324753,0.9475140571594238,0.9923095703125,0.886474609375,0.001708984375,160.19847559928894,22.576109409332275
69,0.0442114492942547,0.08900969603966022,0.9409907768512594,1.0,1.0,0.9861429148706896,0.6966763200431034,0.0010270743534482759,0.023148484528064728,0.022321650758385658,0.9492018818855286,0.99267578125,0.8953857421875,0.0003662109375,160.03457140922546,22.53662633895874
70,0.04332577360087428,0.07898969485841949,0.9410419464111328,1.0,1.0,0.9862271012931034,0.7098262392241379,0.0012964709051724139,0.022228339686989784,0.027523763477802277,0.947088897228241,0.9931640625,0.863525390625,0.002197265625,160.15051245689392,22.55082058906555
71,0.04379117488861084,0.08641155834855704,0.9417156351023707,1.0,1.0,0.9852673760775862,0.7066776670258621,0.0007745150862068966,0.02340734750032425,0.029825234785676003,0.948625385761261,0.9931640625,0.8623046875,0.0008544921875,160.21207761764526,22.56174063682556
72,0.0436915529185328,0.08187951712772765,0.9414909625875538,1.0,1.0,0.98583984375,0.7097757273706896,0.0008250269396551724,0.022622572258114815,0.025384774431586266,0.9476149082183838,0.9932861328125,0.8785400390625,0.0020751953125,160.13340520858765,22.54954957962036
73,0.04317968878252753,0.0779898084443191,0.9409509198418979,1.0,1.0,0.9860418911637931,0.7174198545258621,0.0014143318965517241,0.02280636876821518,0.025065919384360313,0.9485085606575012,0.99365234375,0.8724365234375,0.0009765625,160.17907762527466,22.60235333442688
74,0.0418645349042169,0.08769473536261196,0.9415859353953394,1.0,1.0,0.9865975215517241,0.6958849676724138,0.0010607489224137932,0.023089470341801643,0.031188249588012695,0.9478389620780945,0.993408203125,0.8590087890625,0.0013427734375,160.16174864768982,22.549447536468506
75,0.042653856606319034,0.08427490037063072,0.9414247315505455,1.0,1.0,0.986749057112069,0.7038490032327587,0.0009260506465517241,0.02393096126616001,0.021320469677448273,0.9492131471633911,0.992919921875,0.893310546875,0.0003662109375,160.33338832855225,22.65237808227539
76,0.041377996576243435,0.07823540424478465,0.9411809197787581,1.0,1.0,0.9867322198275862,0.7230940193965517,0.0012964709051724139,0.02592463046312332,0.019012007862329483,0.9487590789794922,0.9930419921875,0.9002685546875,0.0008544921875,160.20496773719788,22.5768563747406
77,0.04291027989880792,0.07961552718590045,0.9413285748711948,1.0,1.0,0.9860250538793104,0.7160391971982759,0.0012964709051724139,0.026706760749220848,0.020449481904506683,0.9493206143379211,0.991943359375,0.8955078125,0.0003662109375,160.385977268219,22.65114665031433
78,0.04262112749033961,0.08219150017047751,0.9412784576416016,1.0,1.0,0.9863112877155172,0.7120992726293104,0.0009765625,0.025389134883880615,0.026068922132253647,0.9479134678840637,0.9923095703125,0.8779296875,0.001708984375,160.45884490013123,22.59999370574951
79,0.04091627433382232,0.0850588453227076,0.9411513887602707,1.0,1.0,0.9869342672413793,0.7044383081896551,0.0010102370689655173,0.023854611441493034,0.03793428838253021,0.9470236301422119,0.9931640625,0.8428955078125,0.0025634765625,160.38909649848938,22.680482864379883
80,0.04131036791308173,0.08444032997920595,0.941241560311153,1.0,1.0,0.986395474137931,0.7084119073275862,0.0010944234913793103,0.02460009790956974,0.02896159142255783,0.9490063190460205,0.99267578125,0.8577880859375,0.00048828125,160.6547703742981,22.673550367355347
81,0.04168001947731807,0.09442500410408809,0.9415801475787985,1.0,1.0,0.9868669181034483,0.6841998922413793,0.0009428879310344828,0.023855065926909447,0.031089534983038902,0.9489778280258179,0.992919921875,0.858642578125,0.000732421875,160.42249274253845,22.649813175201416
82,0.03902306638914963,0.08793421449332402,0.9415295041840652,1.0,1.0,0.9867322198275862,0.7099441002155172,0.0012122844827586207,0.02301139570772648,0.032787173986434937,0.949384331703186,0.9932861328125,0.854736328125,0.0003662109375,160.73416805267334,22.739917993545532
83,0.04034983700719373,0.08591518730952821,0.9414364387249124,1.0,1.0,0.9871194773706896,0.7111732219827587,0.0012291217672413793,0.02307897061109543,0.029719026759266853,0.9477267861366272,0.9930419921875,0.873291015625,0.0018310546875,160.739764213562,22.6507728099823
84,0.03744304180145264,0.08624661379847033,0.9404104167017443,1.0,1.0,0.9872036637931034,0.7109038254310345,0.0015153556034482759,0.024723466485738754,0.025234002619981766,0.9491881132125854,0.9927978515625,0.881103515625,0.0006103515625,161.01188135147095,22.680120706558228
85,0.040643058974167395,0.09189998692479627,0.9411785520356277,1.0,1.0,0.986749057112069,0.7000606142241379,0.0011617726293103449,0.023851068690419197,0.02648635022342205,0.9492383599281311,0.9925537109375,0.878662109375,0.0003662109375,160.6102101802826,22.702513694763184
86,0.03829723802106134,0.08795945397738753,0.9406190411797886,1.0,1.0,0.9879950161637931,0.7035964439655172,0.0016163793103448276,0.026280466467142105,0.026337910443544388,0.9480403661727905,0.9923095703125,0.8739013671875,0.0013427734375,160.6247844696045,22.661412239074707
87,0.03974088307084708,0.09386876533771384,0.9414783346241918,1.0,1.0,0.9874562230603449,0.6969625538793104,0.0009428879310344828,0.023676792159676552,0.030514776706695557,0.9471992254257202,0.9935302734375,0.867431640625,0.0023193359375,160.62413620948792,22.68533205986023
88,0.03826933071531098,0.09107531350234459,0.9407699848043507,1.0,1.0,0.9876919450431034,0.7015422952586207,0.0017510775862068966,0.024143368005752563,0.03619851917028427,0.9476359486579895,0.9937744140625,0.8489990234375,0.001953125,160.6458113193512,22.675074815750122
89,0.040397097324502876,0.08305274207016518,0.9410995614939722,1.0,1.0,0.9870521282327587,0.7161065463362069,0.001953125,0.024483274668455124,0.030152812600135803,0.9480794668197632,0.9930419921875,0.869384765625,0.0013427734375,160.55953407287598,22.70711612701416
90,0.03816833578307053,0.08690473951142409,0.9406681060791016,1.0,1.0,0.9870689655172413,0.7111900592672413,0.0016500538793103449,0.023818206042051315,0.026267895475029945,0.9486392736434937,0.9931640625,0.8775634765625,0.001220703125,160.86199283599854,22.63655138015747
91,0.038854586667027964,0.0846232299146981,0.9408160900247509,1.0,1.0,0.9871699892241379,0.7115436422413793,0.0014816810344827585,0.023635193705558777,0.025850124657154083,0.9467588663101196,0.9931640625,0.8841552734375,0.0028076171875,160.85156869888306,22.616435766220093
92,0.03517001250694538,0.07730900008102944,0.9410848288700498,1.0,1.0,0.9879950161637931,0.7337183459051724,0.0019026131465517241,0.023771291598677635,0.02392735704779625,0.947839081287384,0.993408203125,0.8916015625,0.0018310546875,160.5712308883667,22.612446069717407
93,0.03925303755135372,0.08771662054390743,0.9407877428778286,1.0,1.0,0.9872205010775862,0.7119140625,0.0017847521551724139,0.022249430418014526,0.03431476652622223,0.947151780128479,0.99365234375,0.867431640625,0.0025634765625,160.73842668533325,22.706595420837402
94,0.0365954144247647,0.0914571449674409,0.9411238308610588,1.0,1.0,0.9880118534482759,0.7051791487068966,0.0015321928879310344,0.023205554112792015,0.02664971351623535,0.9482991695404053,0.992919921875,0.8818359375,0.0009765625,162.31654262542725,22.987859964370728
95,0.03740168028864367,0.08728981018066406,0.9405625441978718,1.0,1.0,0.988213900862069,0.7132273706896551,0.001818426724137931,0.022063180804252625,0.029216278344392776,0.9467995166778564,0.99365234375,0.88232421875,0.0028076171875,162.43141794204712,22.91906213760376
96,0.0359207926125362,0.08371667204232051,0.94094809170427,1.0,1.0,0.9878939924568966,0.7173693426724138,0.0018857758620689656,0.022100210189819336,0.025723425671458244,0.9462586045265198,0.9940185546875,0.884521484375,0.0028076171875,161.6625370979309,22.6672580242157
97,0.03624914843460609,0.0864073161421151,0.9406464675377155,1.0,1.0,0.9880623653017241,0.7156014278017241,0.0017679148706896551,0.022903170436620712,0.02739945612847805,0.9482898712158203,0.9927978515625,0.8741455078125,0.0010986328125,160.41696214675903,22.62803363800049
98,0.03746059023100754,0.0842271508841679,0.9405471538675243,1.0,1.0,0.9877424568965517,0.7131263469827587,0.001818426724137931,0.02427150309085846,0.028158806264400482,0.9447334408760071,0.99267578125,0.882080078125,0.00439453125,160.43080472946167,22.634601354599
99,0.03645756326872727,0.08391016927258722,0.94070474032698,1.0,1.0,0.9883822737068966,0.7146922144396551,0.0015827047413793103,0.022603925317525864,0.025955162942409515,0.9479952454566956,0.9932861328125,0.8885498046875,0.0015869140625,160.56225848197937,22.62440776824951
100,0.03522201653184562,0.08604155737778237,0.9394414835962756,1.0,1.0,0.9882307381465517,0.7209725215517241,0.0025087553879310346,0.025118451565504074,0.036027293652296066,0.9443530440330505,0.9930419921875,0.8564453125,0.0048828125,160.51746225357056,22.631073713302612


==> csv/MNIST/DL2.csv <==
#['main.py', '--data-set=mnist', '--epochs=100', '--batch-size=2048', '--lr=1e-3', '--save-imgs', '--oracle-steps=20', '--oracle-restarts=30', '--input-region=EpsilonBall(eps=0.3)', '--output-constraint=StandardRobustness(delta=0.05)', '--logic=DL2', '--initial-dl-weight=1.5', '--experiment-name=StandardRobustness']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Metric,Train-C-Acc,Train-C-Sec,Test-P-Loss,Test-R-Loss,Test-C-Loss,Test-P-Metric,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,2.305227756500244,0.0,0.0,0.098388671875,1.0,1.0,0.0,24.07058811187744
1,1.51882842491413,0.05244495128763133,0.10680152629983836,0.4896929860115051,1.51030695438385,0.6776501885775862,0.21226764547413793,0.11693494073275862,1.1729176044464111,0.011101538315415382,0.13962171971797943,0.9083251953125,0.427490234375,0.0059814453125,161.87307620048523,22.7711923122406
2,1.181541837494949,0.07220503379558695,0.14485678179510708,0.4769052267074585,1.523094892501831,0.8468312230603449,0.06415005387931035,0.009294181034482759,0.9890986680984497,0.0007167034200392663,0.14336127042770386,0.9287109375,0.9132080078125,0.014404296875,161.3834776878357,22.707316875457764
3,1.0314577694596916,0.08076902915691507,0.1566906139768403,0.4622402489185333,1.5377596616744995,0.8751346982758621,0.05029296875,0.009193157327586207,0.8803298473358154,6.375944940373302e-05,0.1329650729894638,0.9388427734375,0.9912109375,0.0367431640625,161.59724187850952,22.737948417663574
4,0.933419918191844,0.08449475518588362,0.1602706580326475,0.4449191391468048,1.5550808906555176,0.8849845096982759,0.05965449892241379,0.013756061422413793,0.8048273324966431,8.280959445983171e-05,0.12770380079746246,0.9390869140625,0.9913330078125,0.04541015625,161.46149611473083,22.725554704666138
5,0.8740112699311355,0.0837487845585264,0.15832534329644565,0.4262867867946625,1.5737133026123047,0.8899346713362069,0.07374730603448276,0.021265490301724137,0.7280081510543823,0.0001502326049376279,0.1270659863948822,0.938232421875,0.984375,0.0703125,161.53029036521912,22.708840131759644
6,0.8300186025685278,0.08275356786004429,0.15485546506684403,0.4074864685535431,1.5925135612487793,0.8899515086206896,0.08965853987068965,0.031755118534482756,0.7140939831733704,0.00018506990454625338,0.10981354117393494,0.9385986328125,0.985107421875,0.0985107421875,161.42599511146545,22.713165760040283
7,0.8059187921984442,0.0792622237369932,0.14977446917829842,0.38719627261161804,1.6128036975860596,0.8890591325431034,0.10998114224137931,0.04285088900862069,0.6824159026145935,0.00042325258255004883,0.11317761987447739,0.9375,0.97265625,0.1236572265625,161.4831473827362,22.731633186340332
8,0.8066328640641838,0.07379119149569807,0.1388418592255691,0.3664434850215912,1.6335564851760864,0.8897326239224138,0.13232421875,0.05807179418103448,0.7238887548446655,0.0005336515605449677,0.09127205610275269,0.9356689453125,0.970458984375,0.1617431640625,161.50183129310608,22.69498872756958
9,0.8272981314823545,0.06695263550199311,0.12603033000025257,0.3455558121204376,1.6544442176818848,0.886651400862069,0.15577855603448276,0.07270339439655173,0.7651734948158264,0.000545238726772368,0.07396738231182098,0.9378662109375,0.96923828125,0.216552734375,161.3701949119568,22.734073162078857
10,0.8509499780062971,0.06024118949627054,0.11474355335893302,0.32574784755706787,1.6742522716522217,0.8864325161637931,0.18519329202586207,0.08883351293103449,0.7898313403129578,0.00037866056663915515,0.06912942230701447,0.9351806640625,0.978515625,0.253662109375,161.5239872932434,22.664032459259033
11,0.8892627584523168,0.05221271514892578,0.10138868463450465,0.30579546093940735,1.6942044496536255,0.88232421875,0.2150121228448276,0.10779229525862069,0.8719905614852905,0.00034423297620378435,0.05060145631432533,0.919921875,0.9808349609375,0.3216552734375,161.5898358821869,22.703558921813965
12,0.937350634870858,0.04441048359048778,0.0882420539855957,0.28530946373939514,1.7146906852722168,0.8772561961206896,0.24693561422413793,0.12823275862068967,0.8693634867668152,0.00031226579449139535,0.05432887375354767,0.916259765625,0.9822998046875,0.3385009765625,161.4208254814148,22.716509342193604
13,0.969402839397562,0.03870463782343371,0.07891615505876212,0.2659287750720978,1.7340713739395142,0.869696255387931,0.28264749461206895,0.15308459051724138,0.913941502571106,0.00026013582828454673,0.046807464212179184,0.9114990234375,0.9833984375,0.3831787109375,161.60873675346375,22.733784437179565
14,0.9955081939697266,0.03359392593646872,0.0710321048210407,0.24685144424438477,1.7531486749649048,0.8631633890086207,0.31638941271551724,0.17901400862068967,0.9479710459709167,0.00029101400286890566,0.04006145894527435,0.899658203125,0.982421875,0.4425048828125,161.7123463153839,22.75378656387329
15,1.0279223343421673,0.02948125066428349,0.06288560094504521,0.22679853439331055,1.7732014656066895,0.8492221174568966,0.3511247306034483,0.20900121228448276,0.9744332432746887,0.00022437736333813518,0.03501057252287865,0.8985595703125,0.98486328125,0.478759765625,161.4601445198059,22.745399475097656
16,1.0583886771366513,0.025918516619452114,0.055666039729940484,0.20883777737617493,1.791162133216858,0.8406856142241379,0.39405980603448276,0.2413287984913793,1.017004370689392,0.00013421900803223252,0.030306091532111168,0.8848876953125,0.9892578125,0.5311279296875,161.9454870223999,22.775113105773926
17,1.0747697106723129,0.022326646179988467,0.05082187570374588,0.2110813707113266,1.7889186143875122,0.8354155441810345,0.4361361799568966,0.2756431842672414,1.0262832641601562,0.00018367194570600986,0.028259221464395523,0.88671875,0.98779296875,0.577880859375,161.7413878440857,22.725027084350586
18,1.0765116461392106,0.020725332457443763,0.048561305835329256,0.2142157405614853,1.7857842445373535,0.8326205549568966,0.4665611530172414,0.29913119612068967,1.0311757326126099,0.00012062088353559375,0.02768673002719879,0.8876953125,0.9913330078125,0.5946044921875,161.13658380508423,23.02399444580078
19,1.0787022031586746,0.01931610189635178,0.04703729317106049,0.21185839176177979,1.7881416082382202,0.8298255657327587,0.4937365301724138,0.3207165948275862,1.0350791215896606,0.00012606482778210193,0.025752367451786995,0.876708984375,0.9913330078125,0.6131591796875,161.0369851589203,23.091390371322632
20,1.0725961224786167,0.018415559982431346,0.045379042625427246,0.21195857226848602,1.7880414724349976,0.8284449084051724,0.5086543642241379,0.3405845905172414,1.0153846740722656,0.0001935389736900106,0.027091767638921738,0.8922119140625,0.9884033203125,0.630615234375,160.95993661880493,22.60526990890503
21,1.063836854079674,0.018089088900335903,0.04471019218707907,0.21241286396980286,1.787587285041809,0.8250101023706896,0.5173087284482759,0.3508721713362069,1.015040636062622,0.00021349027520045638,0.024259166792035103,0.8365478515625,0.987548828125,0.64306640625,160.83243083953857,22.61372709274292
22,1.0518841579042633,0.017886414610106368,0.04405206236346015,0.213968425989151,1.7860316038131714,0.8231243265086207,0.5327316810344828,0.3688880657327586,1.0014567375183105,0.00015753033221699297,0.024819860234856606,0.86865234375,0.9896240234375,0.6666259765625,160.87731957435608,22.65134596824646
23,1.0378396264437972,0.017744119825034307,0.04381905753037025,0.21570523083209991,1.7842947244644165,0.8283943965517241,0.5414533943965517,0.37939453125,0.9828178882598877,0.0001673838123679161,0.026973791420459747,0.85498046875,0.98779296875,0.6614990234375,160.97600936889648,22.60696530342102
24,1.0245660584548424,0.017817930928592025,0.04296824027752054,0.21235871315002441,1.7876412868499756,0.8327720905172413,0.5488617995689655,0.3914500269396552,0.9685075283050537,0.00014359754277393222,0.02642599307000637,0.8424072265625,0.99072265625,0.693603515625,161.10981917381287,22.705808639526367
25,1.0147688635464371,0.017433119231256945,0.04269676783989216,0.21402551233768463,1.7859745025634766,0.8389682112068966,0.5565059267241379,0.4048356681034483,0.9654483795166016,0.0001965984993148595,0.02451431192457676,0.8861083984375,0.9876708984375,0.7017822265625,161.09259605407715,22.598427772521973
26,1.0069105214086072,0.016658172525208573,0.04129501457872062,0.21562287211418152,1.784377098083496,0.8507879849137931,0.5746901939655172,0.42822265625,0.9526327252388,0.00018605955119710416,0.02520192414522171,0.9010009765625,0.9901123046875,0.7122802734375,160.67252397537231,22.623473644256592
27,0.9962006930647225,0.016508725182763462,0.04020080484192947,0.21679790318012238,1.783202052116394,0.8542059536637931,0.5829236260775862,0.4443359375,0.9480782747268677,0.000183208379894495,0.02317187935113907,0.8983154296875,0.9891357421875,0.7291259765625,160.61739444732666,22.589932441711426
28,0.9829312686262459,0.016322319877558743,0.04034922040742019,0.21393558382987976,1.7860643863677979,0.8621026400862069,0.5914769665948276,0.4538995150862069,0.933234691619873,0.00018413150974083692,0.024536889046430588,0.9134521484375,0.9891357421875,0.7279052734375,160.7299029827118,22.58431339263916
29,0.9718341169686153,0.0161490090962114,0.040087144950340534,0.21385176479816437,1.7861483097076416,0.8603010506465517,0.6004175646551724,0.4613921066810345,0.9249048233032227,0.0002645073691383004,0.023573940619826317,0.904541015625,0.983642578125,0.75,160.74726843833923,22.608991622924805
30,0.9577454534070245,0.01606649160385132,0.03982505305060025,0.21457841992378235,1.7854217290878296,0.8671538254310345,0.6051151670258621,0.47117456896551724,0.9205070734024048,0.0002340368228033185,0.02244231477379799,0.9095458984375,0.9869384765625,0.758056640625,160.77237796783447,22.612399101257324
31,0.9497671456172548,0.015990154496554672,0.03911901342457738,0.21333932876586914,1.7866606712341309,0.8731310614224138,0.6091224407327587,0.4807044719827586,0.9013570547103882,0.0002423834812361747,0.023602813482284546,0.9359130859375,0.9864501953125,0.758544921875,160.76603627204895,22.58876371383667
32,0.9369306893184267,0.016322600430455702,0.038915946565825366,0.2135901004076004,1.786409854888916,0.8726596174568966,0.6103683997844828,0.48908943965517243,0.8916617631912231,0.00029958889354020357,0.02302674576640129,0.9229736328125,0.9852294921875,0.777099609375,160.83551239967346,22.586872339248657
33,0.9260932659280712,0.016279573070591892,0.03868787864158894,0.21254697442054749,1.7874529361724854,0.8813139816810345,0.6134664601293104,0.4951508620689655,0.8899283409118652,0.00019847154908347875,0.022471994161605835,0.9320068359375,0.987548828125,0.7828369140625,160.9989743232727,22.628289461135864
34,0.9137038526863888,0.01644168126172033,0.03842931369255329,0.21276473999023438,1.7872352600097656,0.8864998653017241,0.6182819234913793,0.5022393588362069,0.8778629899024963,0.0004293024248909205,0.023409992456436157,0.9345703125,0.9808349609375,0.795654296875,160.7147994041443,22.593279600143433
35,0.9055288906755119,0.01649273263997045,0.03799451219624486,0.2133711576461792,1.7866289615631104,0.8871901939655172,0.6247811153017241,0.5137897359913793,0.8621246814727783,0.0003261052188463509,0.021759217604994774,0.93212890625,0.983642578125,0.8055419921875,160.63549494743347,22.62443256378174
36,0.8952532143428408,0.015837829688499713,0.03791615058635843,0.21448802947998047,1.78551185131073,0.888250942887931,0.6323578933189655,0.5221073545258621,0.855038046836853,0.0002971139329019934,0.021541398018598557,0.9171142578125,0.9842529296875,0.801513671875,160.62114572525024,22.62628722190857
37,0.888543753788389,0.016276941217225175,0.03774886295713227,0.21448615193367004,1.7855138778686523,0.8891433189655172,0.6353886045258621,0.5262661637931034,0.8566918969154358,0.00030327544664032757,0.020911164581775665,0.9376220703125,0.9832763671875,0.81298828125,160.59901547431946,22.587653636932373
38,0.8713373644598599,0.016622015114488273,0.03803714801525247,0.21256504952907562,1.7874349355697632,0.8959624191810345,0.6315833782327587,0.5251717403017241,0.8327580094337463,0.00041211993084289134,0.023765163496136665,0.95166015625,0.9830322265625,0.8082275390625,160.76255774497986,22.62158966064453
39,0.8616277102766365,0.016962599137733722,0.037758638118875434,0.21441598236560822,1.7855839729309082,0.8952552532327587,0.6321390086206896,0.5295157596982759,0.823747456073761,0.0002533044316805899,0.022460639476776123,0.937255859375,0.98779296875,0.8052978515625,160.68903493881226,22.60206699371338
40,0.8565592272528286,0.01644039667885879,0.037680075086396314,0.21307168900966644,1.7869281768798828,0.8970568426724138,0.6377289870689655,0.5360486260775862,0.8155570030212402,0.0004919340717606246,0.021358001977205276,0.9395751953125,0.9786376953125,0.8253173828125,160.784170627594,22.67058753967285
41,0.8443947496085331,0.01653458023893422,0.03753537556220745,0.21226155757904053,1.7877384424209595,0.8976629849137931,0.6419719827586207,0.5428508890086207,0.8142288327217102,0.000522918940987438,0.02107132598757744,0.9398193359375,0.9788818359375,0.8299560546875,160.6291000843048,22.63866949081421
42,0.8323852933686355,0.016820820241138852,0.03769151917819319,0.21176204085350037,1.7882379293441772,0.9022595635775862,0.6387223868534483,0.5426151670258621,0.8014485836029053,0.0006079192971810699,0.02135418727993965,0.9461669921875,0.97802734375,0.830810546875,160.69606137275696,22.604334115982056
43,0.8318593913111193,0.016343410672812628,0.038038981371912466,0.21590085327625275,1.7840992212295532,0.9018891433189655,0.6532361260775862,0.5545696390086207,0.7871705293655396,0.0005726387607865036,0.02249876968562603,0.9385986328125,0.97802734375,0.830078125,160.6935214996338,22.617676734924316
44,0.8132424190126616,0.01717100266752572,0.03850172716995765,0.20892328023910522,1.79107666015625,0.900323275862069,0.6391433189655172,0.5436590786637931,0.7803834676742554,0.000541450921446085,0.023175537586212158,0.9459228515625,0.9788818359375,0.8399658203125,160.7998867034912,22.59499478340149
45,0.8084912793389682,0.017166836508389176,0.03849520765501877,0.21082831919193268,1.789171576499939,0.902411099137931,0.6441776670258621,0.5550747575431034,0.7736766934394836,0.0007373788394033909,0.02215970680117607,0.9298095703125,0.975341796875,0.8326416015625,160.6160695552826,22.615633964538574
46,0.8039994733086948,0.01715132183042066,0.03767698386619831,0.21090732514858246,1.789092779159546,0.9011314655172413,0.648370150862069,0.5582233297413793,0.7695677280426025,0.0006960609462112188,0.022296100854873657,0.938720703125,0.9769287109375,0.84130859375,160.81735038757324,22.58879017829895
47,0.7949072739173626,0.01713664983880931,0.03737214104882602,0.21207831799983978,1.7879217863082886,0.90576171875,0.6563846982758621,0.566473599137931,0.748001754283905,0.000657025258988142,0.02195018343627453,0.9429931640625,0.9771728515625,0.8485107421875,160.6482870578766,22.613308668136597
48,0.7805152761525121,0.017500112796651906,0.03816637088512552,0.2093629091978073,1.7906371355056763,0.9063846982758621,0.6516197467672413,0.5620453933189655,0.7389398813247681,0.0006874666432850063,0.02196664921939373,0.9443359375,0.977783203125,0.8548583984375,160.59125757217407,22.588881015777588
49,0.7659997611210264,0.01832298985843001,0.03890449425269817,0.21051402390003204,1.789486050605774,0.9053744612068966,0.6487742456896551,0.5675680226293104,0.725711464881897,0.0007084421231411397,0.023943457752466202,0.9493408203125,0.9791259765625,0.8515625,160.69143152236938,22.625399112701416
50,0.7514791159794248,0.018428786047573746,0.040407953591182315,0.20794743299484253,1.7920525074005127,0.9074791217672413,0.6579505657327587,0.5727370689655172,0.7187639474868774,0.0007815713761374354,0.02253885194659233,0.941650390625,0.97607421875,0.857421875,160.6751046180725,22.639814138412476
51,0.740661226469895,0.018079811129076726,0.03975767102734796,0.20888382196426392,1.7911159992218018,0.9059300915948276,0.669012661637931,0.5841190732758621,0.7163523435592651,0.0007263662992045283,0.021530650556087494,0.954345703125,0.97998046875,0.8651123046875,160.73016738891602,22.666876792907715
52,0.7346977365428004,0.018319656108987743,0.04000672389721048,0.20806990563869476,1.791930079460144,0.9091460129310345,0.6786772629310345,0.596124057112069,0.6954540610313416,0.0009880063589662313,0.023182185366749763,0.9556884765625,0.978271484375,0.865966796875,160.71625423431396,22.587671518325806
53,0.7267446189091123,0.01836719595152756,0.03991303772761904,0.20975542068481445,1.7902445793151855,0.9076980064655172,0.6852774784482759,0.6038692079741379,0.6923841238021851,0.0009733104961924255,0.02284672111272812,0.9400634765625,0.974853515625,0.8729248046875,160.69956421852112,22.595086097717285
54,0.7183461682549839,0.01821769928110057,0.04057882572042531,0.21046920120716095,1.789530873298645,0.9101394127155172,0.6894194504310345,0.6078596443965517,0.68333500623703,0.0008136375108733773,0.022281479090452194,0.9405517578125,0.97705078125,0.8697509765625,161.13624715805054,22.661998510360718
55,0.7097168626456425,0.01855166616110966,0.040498490991263555,0.2060173749923706,1.7939826250076294,0.9067046066810345,0.6864392510775862,0.6100821659482759,0.6788501739501953,0.0008614643011242151,0.022910960018634796,0.9515380859375,0.9793701171875,0.8775634765625,161.19200825691223,22.700945615768433
56,0.7035174534238618,0.018352804512813174,0.04033909583913869,0.20581334829330444,1.7941867113113403,0.9089776400862069,0.699151400862069,0.6292766702586207,0.6667784452438354,0.001449321280233562,0.023950660601258278,0.955322265625,0.9710693359375,0.8802490234375,161.27309584617615,22.737995624542236
57,0.7001325015364022,0.018363829316764044,0.039138917265267206,0.20776988565921783,1.7922301292419434,0.9074117726293104,0.7035964439655172,0.6344962284482759,0.6740743517875671,0.0009820150444284081,0.022501923143863678,0.935546875,0.97705078125,0.8765869140625,161.48562669754028,22.59803009033203
58,0.6954896203402815,0.018528422404979837,0.03919275875749259,0.20982618629932404,1.7901736497879028,0.9089271282327587,0.7037311422413793,0.6344793911637931,0.6640865802764893,0.0010489868000149727,0.02267260104417801,0.9552001953125,0.97802734375,0.8836669921875,160.72189140319824,22.619825839996338
59,0.6915844226705616,0.01797829003169619,0.03884223822889657,0.2071499228477478,1.792850136756897,0.9112675107758621,0.7170157596982759,0.6448511584051724,0.6556257605552673,0.001025506528094411,0.02388896979391575,0.955078125,0.980224609375,0.8841552734375,160.67264246940613,22.59565019607544
60,0.6852862917143723,0.01809605647777689,0.03859352654424207,0.20661476254463196,1.7933851480484009,0.9138604525862069,0.7150121228448276,0.6448511584051724,0.6601941585540771,0.0009735664934851229,0.023496005684137344,0.952880859375,0.9793701171875,0.88916015625,160.8986849784851,22.70257544517517
61,0.6854169122103987,0.017843914443048937,0.037118558225960566,0.20776157081127167,1.7922383546829224,0.9116042564655172,0.7225720635775862,0.656317349137931,0.6511605381965637,0.0010796083370223641,0.021207038313150406,0.953369140625,0.9775390625,0.8924560546875,161.30461716651917,22.678040027618408
62,0.6793957414298222,0.017684391860304207,0.038207596745984305,0.20986106991767883,1.790138840675354,0.913018588362069,0.7220501077586207,0.6547683189655172,0.6478414535522461,0.0010103866225108504,0.02154543250799179,0.952392578125,0.981201171875,0.89501953125,160.9528729915619,22.64453959465027
63,0.6784873173154634,0.017566276007685167,0.03729538670901594,0.20823132991790771,1.7917685508728027,0.9117894665948276,0.7201306573275862,0.6555933459051724,0.6444151401519775,0.0011525277514010668,0.022232666611671448,0.949951171875,0.9769287109375,0.890380859375,160.820698261261,22.594233751296997
64,0.679561812302162,0.017323193878963077,0.036794999550128805,0.21041034162044525,1.7895896434783936,0.9140625,0.7322703394396551,0.6635237068965517,0.6452995538711548,0.0010220935801044106,0.022087983787059784,0.9593505859375,0.979248046875,0.8963623046875,160.84043169021606,22.634214639663696
65,0.6730050054089777,0.01770181285923925,0.03757637122581745,0.2056850641965866,1.7943147420883179,0.9167227909482759,0.7236833243534483,0.6605940193965517,0.6481620073318481,0.0009609760018065572,0.022268619388341904,0.9510498046875,0.9796142578125,0.896484375,160.55765867233276,22.6185142993927
66,0.6720507391567888,0.017852310476631952,0.03785986324836468,0.20591293275356293,1.7940870523452759,0.9143487338362069,0.7236664870689655,0.658270474137931,0.6480267643928528,0.0010727449553087354,0.02271820604801178,0.96337890625,0.9779052734375,0.897216796875,160.75967288017273,22.587939262390137
67,0.6748870323444235,0.017408068837790655,0.03745434201996902,0.20848716795444489,1.7915128469467163,0.9125808189655172,0.7351326778017241,0.6682549838362069,0.6423473954200745,0.0011185066541656852,0.022093044593930244,0.9417724609375,0.9794921875,0.8955078125,160.58119702339172,22.596858501434326
68,0.6696540569436962,0.017298864907231825,0.037018105901520826,0.2095615416765213,1.7904384136199951,0.9141466864224138,0.7307044719827587,0.6703259698275862,0.6345359086990356,0.0010006804950535297,0.02104629948735237,0.9547119140625,0.9805908203125,0.8983154296875,160.79599332809448,22.593339443206787
69,0.6620634670915275,0.016907681678903514,0.03608701146882156,0.20823420584201813,1.7917656898498535,0.9164533943965517,0.7279936691810345,0.6677330280172413,0.6408388018608093,0.0009708706056699157,0.02118789218366146,0.9610595703125,0.9794921875,0.9029541015625,160.70103526115417,22.565672636032104
70,0.6644582419559873,0.017119428207134378,0.03661811351776123,0.20717835426330566,1.7928217649459839,0.9141130118534483,0.737372036637931,0.6775491648706896,0.6386152505874634,0.0011793047888204455,0.020287612453103065,0.9520263671875,0.9786376953125,0.9071044921875,160.57709002494812,22.576314449310303
71,0.6621317370184536,0.01675345466054719,0.03538906163182752,0.2080388367176056,1.7919610738754272,0.9152916217672413,0.7349137931034483,0.6749730603448276,0.6387395858764648,0.0009361200500279665,0.020062819123268127,0.9639892578125,0.9801025390625,0.910888671875,160.94316911697388,22.63029718399048
72,0.6598892869620487,0.017145261682313066,0.03510264281568856,0.21052618324756622,1.7894737720489502,0.91552734375,0.732489224137931,0.6736260775862069,0.6311752796173096,0.0009619741467759013,0.020775552839040756,0.9508056640625,0.9815673828125,0.9046630859375,160.75251722335815,22.62496018409729
73,0.6571982153530779,0.017052513772043688,0.03593133235799855,0.20627617835998535,1.7937239408493042,0.9137594288793104,0.7331290409482759,0.6768756734913793,0.6344137191772461,0.0010947725968435407,0.02007618360221386,0.9615478515625,0.97802734375,0.90869140625,160.7978265285492,22.639147520065308
74,0.6532755884630926,0.01715228064306851,0.03590060513595055,0.20858809351921082,1.7914118766784668,0.9199387122844828,0.7321524784482759,0.6764042295258621,0.6274611949920654,0.001008880091831088,0.020195266231894493,0.9595947265625,0.981201171875,0.9034423828125,161.02148175239563,22.73756742477417
75,0.6544057911839979,0.01631292803534146,0.035318781589639595,0.209262877702713,1.7907371520996094,0.9191641971982759,0.7426252693965517,0.6817248114224138,0.6313064098358154,0.0008796123438514769,0.018730366602540016,0.960693359375,0.9835205078125,0.9144287109375,161.22980046272278,22.634982585906982
76,0.6529325945623989,0.017072677612304688,0.0344200010957389,0.20783691108226776,1.7921630144119263,0.9110317887931034,0.7330785290948276,0.6787951239224138,0.6330932378768921,0.0009532009717077017,0.01970750465989113,0.947265625,0.9833984375,0.916015625,160.87822675704956,22.63204550743103
77,0.6521935298525053,0.016932671440058743,0.034448607214565934,0.2076212763786316,1.7923787832260132,0.9152411099137931,0.7433829471982759,0.6855637122844828,0.6283034086227417,0.0012852735817432404,0.01924069970846176,0.953125,0.9781494140625,0.913330078125,160.91499137878418,22.722360849380493
78,0.6476216151796538,0.016878981014777875,0.03415149244768866,0.20778882503509521,1.7922111749649048,0.9210668103448276,0.7371194773706896,0.6814049030172413,0.6218616366386414,0.0008823683019727468,0.019425027072429657,0.9573974609375,0.9822998046875,0.913818359375,161.00051140785217,22.62659764289856
79,0.6482643258982691,0.017043606988314926,0.034802033983427905,0.20770765841007233,1.7922922372817993,0.9191305226293104,0.7415140086206896,0.6853953394396551,0.6204265356063843,0.001050404622219503,0.019202224910259247,0.95849609375,0.98095703125,0.9141845703125,161.04624462127686,22.638270139694214
80,0.6461496024296202,0.01643097606198541,0.03385447017077742,0.2081911861896515,1.791808843612671,0.9198208512931034,0.745049838362069,0.6872642780172413,0.6224334239959717,0.0007736192783340812,0.01902071386575699,0.9444580078125,0.9842529296875,0.9154052734375,160.8299582004547,22.58238434791565
81,0.6423167524666622,0.016897057664805447,0.03404092994229547,0.20912843942642212,1.790871500968933,0.9176656788793104,0.7366143588362069,0.682061557112069,0.6207565665245056,0.0010930703720077872,0.018556712195277214,0.940185546875,0.9801025390625,0.9176025390625,160.6443955898285,22.63294744491577
82,0.6417448109593885,0.01679466099574648,0.03372395449671252,0.20880593359470367,1.7911940813064575,0.9201912715517241,0.7372878502155172,0.6857320851293104,0.6083434820175171,0.0011607976630330086,0.019444391131401062,0.9666748046875,0.9814453125,0.9146728515625,160.6224775314331,22.63441276550293
83,0.6399764356942013,0.016576125704008956,0.03444342983180079,0.20912876725196838,1.7908711433410645,0.9177161907327587,0.7437028556034483,0.6864392510775862,0.6179429292678833,0.0011927287559956312,0.018511129543185234,0.962890625,0.97802734375,0.916259765625,160.88453841209412,22.676154375076294
84,0.6406143451559132,0.0172781594868364,0.033469903058019175,0.20827703177928925,1.7917230129241943,0.9221443965517241,0.7369511045258621,0.6841998922413793,0.6091314554214478,0.0010441881604492664,0.01914556510746479,0.958984375,0.981201171875,0.9136962890625,160.8509771823883,22.656806468963623
85,0.6359682411983095,0.017057700403805436,0.03394794464111328,0.20641615986824036,1.7935839891433716,0.9194841056034483,0.7408405172413793,0.6882745150862069,0.6047333478927612,0.001155099947936833,0.01932099647819996,0.95654296875,0.9805908203125,0.9134521484375,160.8324065208435,22.562561988830566
86,0.6344129628148573,0.016840141395042682,0.03390484637227552,0.20947027206420898,1.790529727935791,0.9179519127155172,0.7373551993534483,0.6840483566810345,0.6104689240455627,0.0010714003583416343,0.019368108361959457,0.9581298828125,0.9814453125,0.9127197265625,160.86902952194214,22.640305995941162
87,0.6385385579076307,0.0165233982020411,0.034008975686698126,0.2079981118440628,1.792001724243164,0.9204606681034483,0.7427599676724138,0.6858331088362069,0.6134369373321533,0.0010862030321732163,0.018568864092230797,0.9625244140625,0.98046875,0.9188232421875,160.81347918510437,22.631630420684814
88,0.6353133629108297,0.016431169263247787,0.033301711082458496,0.20924992859363556,1.7907501459121704,0.921454067887931,0.7434334590517241,0.693292025862069,0.6093132495880127,0.0011895311763510108,0.018536793068051338,0.9603271484375,0.9808349609375,0.9178466796875,160.835045337677,22.658379554748535
89,0.6353070489291487,0.01696166909974197,0.03331303596496582,0.21122093498706818,1.7887790203094482,0.919366244612069,0.743231411637931,0.690850619612069,0.6071876883506775,0.001053886371664703,0.01833634078502655,0.9366455078125,0.9801025390625,0.9180908203125,160.9912326335907,22.651177883148193
90,0.6324637840534079,0.01703669182185469,0.03365200552447089,0.20915772020816803,1.7908421754837036,0.9236934267241379,0.7369005926724138,0.686102505387931,0.6087117195129395,0.0011096561793237925,0.01851019635796547,0.9649658203125,0.9814453125,0.919921875,160.8203637599945,22.622785329818726
91,0.6296463012695312,0.016823394545193375,0.03314920129447148,0.2089519500732422,1.7910480499267578,0.9238617995689655,0.7390389278017241,0.6897225215517241,0.6108106374740601,0.001239829696714878,0.018644699826836586,0.9471435546875,0.9801025390625,0.91845703125,160.783123254776,22.602989435195923
92,0.6316334296917093,0.01612224763837354,0.033159662937295845,0.20820024609565735,1.791799783706665,0.9233903556034483,0.7438712284482759,0.6900424299568966,0.605060338973999,0.0012623711954802275,0.019721366465091705,0.950927734375,0.9814453125,0.9176025390625,160.77685856819153,22.591902256011963
93,0.631918216573781,0.01680759725899532,0.03329696531953483,0.2089797556400299,1.791020393371582,0.9216897898706896,0.7462957974137931,0.6974171605603449,0.6049240827560425,0.0011899839155375957,0.017827633768320084,0.9696044921875,0.9808349609375,0.923828125,160.92052268981934,22.60939121246338
94,0.630764994127997,0.01634639707104913,0.032869585629167225,0.20982426404953003,1.7901757955551147,0.9212351831896551,0.7432650862068966,0.6941675646551724,0.5964630842208862,0.00124432856682688,0.01744805835187435,0.9671630859375,0.98046875,0.922119140625,160.7078583240509,22.600022792816162
95,0.6276940312878839,0.016993391102757948,0.033708905351573025,0.2078506201505661,1.792149543762207,0.9239964978448276,0.7414971713362069,0.6884765625,0.603158712387085,0.0012230605352669954,0.019152766093611717,0.958251953125,0.9803466796875,0.922119140625,160.81381106376648,22.67221999168396
96,0.6266071056497509,0.016685829080384355,0.034305309427195584,0.20727398991584778,1.7927260398864746,0.9236092403017241,0.7384327855603449,0.6869948814655172,0.6068658828735352,0.0012053907848894596,0.018669284880161285,0.9566650390625,0.984130859375,0.926513671875,160.78915524482727,22.60917377471924
97,0.6313151655525997,0.016598682979057575,0.03226111264064394,0.20978303253650665,1.7902169227600098,0.9215045797413793,0.7521046605603449,0.6975518588362069,0.6040995121002197,0.0010151603491976857,0.019075024873018265,0.9625244140625,0.9852294921875,0.922119140625,160.74261116981506,22.5781831741333
98,0.6252407863222319,0.01656603093804984,0.03350781983342664,0.20905804634094238,1.7909420728683472,0.9241311961206896,0.7445952316810345,0.6953293372844828,0.5991542339324951,0.0012195820454508066,0.018450384959578514,0.9681396484375,0.9805908203125,0.9210205078125,161.01280808448792,22.681015491485596
99,0.6249127223573882,0.01665105490848936,0.03316777533498304,0.20809471607208252,1.7919052839279175,0.9257307381465517,0.7458580280172413,0.6924838362068966,0.599281370639801,0.001437119790352881,0.019335906952619553,0.9627685546875,0.9815673828125,0.92138671875,161.2791874408722,22.632882118225098
100,0.6226181161814722,0.015992689749290204,0.03305500540240058,0.2089243084192276,1.7910758256912231,0.9267578125,0.7498989762931034,0.6969457165948276,0.5950977206230164,0.0012227736879140139,0.019268084317445755,0.96337890625,0.9814453125,0.9224853515625,160.8768618106842,22.65179944038391


==> csv/MNIST/GD.csv <==
#['main.py', '--data-set=mnist', '--epochs=100', '--batch-size=2048', '--lr=1e-3', '--save-imgs', '--oracle-steps=20', '--oracle-restarts=30', '--input-region=EpsilonBall(eps=0.3)', '--output-constraint=StandardRobustness(delta=0.05)', '--logic=GD', '--initial-dl-weight=1.5', '--experiment-name=StandardRobustness']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Metric,Train-C-Acc,Train-C-Sec,Test-P-Loss,Test-R-Loss,Test-C-Loss,Test-P-Metric,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,2.305227756500244,0.0,0.0,0.098388671875,1.0,1.0,0.0,24.312875986099243
1,2.006079575111126,0.004931627676404756,0.017568393000240982,0.49072450399398804,1.5092754364013672,0.6197467672413793,0.9377693965517241,0.8377896012931034,1.8845791816711426,0.0,0.0004290761426091194,0.8662109375,1.0,0.9830322265625,167.16455101966858,22.755650520324707
2,1.8813863293877964,0.007313579320907593,0.023140921674925704,0.47819918394088745,1.5218007564544678,0.7871262122844828,0.9072097252155172,0.7808122306034483,1.8358497619628906,0.0,7.165865099523216e-05,0.8935546875,1.0,0.996337890625,166.85182428359985,22.81395721435547
3,1.8372451519143993,0.008516503305270755,0.023490137067334407,0.4638445973396301,1.5361554622650146,0.8205987338362069,0.8923087284482759,0.7693628771551724,1.8158615827560425,0.0,4.772574902744964e-05,0.9031982421875,1.0,0.998046875,166.80777215957642,22.81514573097229
4,1.81765839149212,0.008611095362696154,0.023782090894107162,0.44445961713790894,1.5555404424667358,0.8331256734913793,0.8893622036637931,0.7648841594827587,1.792121410369873,0.0,0.00011966636520810425,0.9019775390625,1.0,0.9954833984375,166.94410252571106,22.767300605773926
5,1.8043191844019397,0.008881647011329388,0.022411763668060303,0.42870864272117615,1.5712913274765015,0.8254815463362069,0.8862641433189655,0.7727303340517241,1.773047685623169,0.0,0.00025982680381275713,0.9000244140625,1.0,0.992431640625,167.10575556755066,22.89025068283081
6,1.7921092592436692,0.008893699481569487,0.022379729254492397,0.41463765501976013,1.585362195968628,0.8230401400862069,0.8845467403017241,0.7708108836206896,1.7762880325317383,0.0,0.0002255390863865614,0.906005859375,1.0,0.9945068359375,167.14357614517212,22.79551649093628
7,1.7847443942365975,0.008510496081977055,0.02126816017874356,0.4011516571044922,1.5988482236862183,0.8083917025862069,0.8889244342672413,0.7767039331896551,1.7470782995224,0.0,0.0008742690552026033,0.8958740234375,1.0,0.97998046875,166.72510266304016,22.78569531440735
8,1.7793622510186557,0.008638694368559739,0.020627200603485107,0.3859265148639679,1.614073395729065,0.797784213362069,0.8877458243534483,0.7802229256465517,1.7590012550354004,0.0,0.00046583591029047966,0.8865966796875,1.0,0.991943359375,166.92071771621704,22.790042400360107
9,1.7729898650070717,0.008304894484322646,0.020419778494999326,0.3712828755378723,1.628717064857483,0.7874629579741379,0.8895979256465517,0.7855435075431034,1.7557752132415771,0.0,0.0004732659726869315,0.87646484375,1.0,0.9903564453125,166.93074655532837,22.84833812713623
10,1.7696843640557651,0.007992413537255648,0.018893003463745117,0.3564196228981018,1.643580436706543,0.7772427262931034,0.8959792564655172,0.7947198275862069,1.72755765914917,0.0,0.0013210923643782735,0.872314453125,1.0,0.978515625,166.94598531723022,22.883939266204834
11,1.7643827241042565,0.008175868412543988,0.018806087559667128,0.34054264426231384,1.6594573259353638,0.7613146551724138,0.8946996228448276,0.7986092403017241,1.7253221273422241,0.0,0.0011290922993794084,0.853515625,1.0,0.979736328125,166.96775817871094,22.82537293434143
12,1.7598958508721714,0.0077034101403992755,0.01812684330446967,0.3247251808643341,1.6752748489379883,0.7492759967672413,0.8978145204741379,0.8049063846982759,1.7418242692947388,0.0,0.0005179963773116469,0.8743896484375,1.0,0.989013671875,167.13261127471924,22.802916288375854
13,1.7614326477050781,0.006859499832679485,0.016606789210747028,0.30807220935821533,1.6919276714324951,0.7312264278017241,0.908624057112069,0.8186456088362069,1.7373826503753662,0.0,0.0005766029935330153,0.823974609375,1.0,0.989501953125,167.8762812614441,22.98047161102295
14,1.757654387375404,0.00646395416095339,0.015578583396714309,0.2921489179134369,1.7078511714935303,0.7079067887931034,0.9140961745689655,0.828125,1.715867519378662,0.0,0.0015770557802170515,0.829833984375,1.0,0.974853515625,167.6138949394226,23.081137895584106
15,1.7547275937836746,0.006549497102868968,0.015273216469534513,0.2743978798389435,1.7256020307540894,0.6882240032327587,0.9124797952586207,0.833563442887931,1.7457886934280396,0.0,0.0005645179771818221,0.7930908203125,1.0,0.991943359375,167.6779625415802,22.80215811729431
16,1.7565681194436962,0.005977795041840652,0.01423635667768018,0.2711222469806671,1.7288779020309448,0.6734240301724138,0.9193999191810345,0.8442046066810345,1.7325868606567383,0.0,0.000999663257971406,0.772216796875,1.0,0.98583984375,165.85716581344604,22.712177753448486
17,1.7505136687180092,0.00605909526348114,0.014399681625695064,0.26937219500541687,1.7306276559829712,0.6650222252155172,0.9201744342672413,0.8438341864224138,1.7217227220535278,0.0,0.0012078784639015794,0.7919921875,1.0,0.982177734375,165.76468920707703,22.614526987075806
18,1.7477806354391163,0.005707526001436957,0.014515555110471002,0.26102203130722046,1.7389779090881348,0.64697265625,0.9235250538793104,0.8458546605603449,1.7052013874053955,0.0,0.0017509835306555033,0.7904052734375,1.0,0.9757080078125,165.58532524108887,22.65705943107605
19,1.7413102511701912,0.005976990892969328,0.014426513992506882,0.2661474645137787,1.733852505683899,0.6585735452586207,0.9212520204741379,0.8462250808189655,1.7009685039520264,0.0,0.0018668037373572588,0.783447265625,1.0,0.974609375,165.60007190704346,22.707669019699097
20,1.735046255177465,0.005827808174593696,0.015053830270109505,0.26216229796409607,1.7378376722335815,0.6462823275862069,0.9221443965517241,0.8441035829741379,1.7151399850845337,0.0,0.0011644100304692984,0.794189453125,1.0,0.9847412109375,165.64110493659973,22.624491214752197
21,1.7310988327552532,0.005814036418651712,0.014845150298085707,0.2596985101699829,1.740301489830017,0.6359105603448276,0.9252761314655172,0.8470164331896551,1.6925160884857178,0.0,0.0018458181293681264,0.7647705078125,1.0,0.9765625,165.56044459342957,22.66172957420349
22,1.7204262305950295,0.005882683499106045,0.015825679589962137,0.2614547610282898,1.738545298576355,0.6389244342672413,0.9243500808189655,0.8414601293103449,1.6856619119644165,0.0,0.0021795083303004503,0.76806640625,1.0,0.974365234375,165.63856887817383,22.628270149230957
23,1.712676212705415,0.006123808951213442,0.016262767643764102,0.2616426348686218,1.7383571863174438,0.6368029364224138,0.9225653286637931,0.8416621767241379,1.6972465515136719,0.0,0.0013443906791508198,0.695556640625,1.0,0.98486328125,165.47258734703064,22.69916343688965
24,1.7056500665072738,0.005887657403945923,0.016918503004929114,0.2569989264011383,1.7430009841918945,0.6090719288793104,0.9270272090517241,0.8413422683189655,1.6652098894119263,0.0,0.00242248154245317,0.719970703125,1.0,0.9716796875,166.04036712646484,22.63649582862854
25,1.6949231377963363,0.0063012427297131765,0.01701484569187822,0.25735369324684143,1.742646336555481,0.6194605334051724,0.92333984375,0.841241244612069,1.655702829360962,0.0,0.0025776601396501064,0.761474609375,1.0,0.969970703125,165.72262048721313,22.63836407661438
26,1.6866374837941136,0.006030861673683956,0.01757737685894144,0.25516948103904724,1.74483060836792,0.6193426724137931,0.9268419989224138,0.8406351023706896,1.6447957754135132,0.0,0.0032913482282310724,0.6767578125,1.0,0.9630126953125,165.79133224487305,22.761582374572754
27,1.6789323214826912,0.006353870548050979,0.01806422759746683,0.2546845078468323,1.7453155517578125,0.6048794450431034,0.9232051454741379,0.8403825431034483,1.6445667743682861,0.0,0.0028128502890467644,0.582275390625,1.0,0.968017578125,165.7865433692932,23.130889177322388
28,1.667682253081223,0.006432371920552747,0.0181936868305864,0.2566525936126709,1.743347406387329,0.5911065463362069,0.9250404094827587,0.8392207704741379,1.6339774131774902,0.0,0.0037313082721084356,0.6236572265625,1.0,0.965087890625,169.6409456729889,23.241466522216797
29,1.6609536532698006,0.006545167544792439,0.019105777658265214,0.2534802556037903,1.746519684791565,0.5722319504310345,0.9241648706896551,0.8382442079741379,1.614699125289917,0.0,0.003933703526854515,0.7017822265625,1.0,0.9560546875,169.33876490592957,23.443515300750732
30,1.6471036713698815,0.006807808732164317,0.019657093903114056,0.24987535178661346,1.7501245737075806,0.5868635506465517,0.9226831896551724,0.8382947198275862,1.6136549711227417,0.0,0.0037010847590863705,0.6458740234375,1.0,0.966796875,169.03293704986572,23.36390471458435
31,1.6382718579522495,0.007036324718902851,0.020073549500827133,0.24812693893909454,1.7518730163574219,0.5911907327586207,0.9227168642241379,0.8383957435344828,1.597531795501709,0.0,0.004410922061651945,0.6903076171875,1.0,0.956298828125,167.22023010253906,22.675286769866943
32,1.6276675257189521,0.007004210147364387,0.02031848142886984,0.24861359596252441,1.751386284828186,0.5641668911637931,0.9232051454741379,0.8404498922413793,1.5943537950515747,0.0,0.004581538029015064,0.5245361328125,1.0,0.96044921875,165.98324537277222,22.65708875656128
33,1.6196072019379715,0.007171205919364403,0.020667458402699436,0.2514156103134155,1.748584270477295,0.5582401670258621,0.9249225484913793,0.8398269127155172,1.583276391029358,0.0,0.004895050078630447,0.6739501953125,1.0,0.9561767578125,165.92719316482544,22.844000339508057
34,1.6105471643908271,0.007557931645163174,0.021718016986189217,0.246944859623909,1.7530550956726074,0.5745049838362069,0.9212351831896551,0.8388335129310345,1.5721296072006226,0.0,0.005743778310716152,0.6702880859375,1.0,0.94580078125,169.2947609424591,23.09893012046814
35,1.6040630998282597,0.0073116622094450325,0.021773646617757863,0.24607443809509277,1.7539255619049072,0.5507980872844828,0.9232219827586207,0.8393049568965517,1.5574002265930176,0.0,0.005887820851057768,0.6529541015625,1.0,0.948974609375,166.4806351661682,22.611550331115723
36,1.5894384713008487,0.007692970592400123,0.022414634967672414,0.24739040434360504,1.7526097297668457,0.5627357219827587,0.9214877424568966,0.8372171336206896,1.548992395401001,0.0,0.006860655732452869,0.66259765625,1.0,0.9415283203125,165.5776171684265,22.650954484939575
37,1.5796744247962689,0.008108164215910024,0.023279804607917523,0.24542775750160217,1.7545721530914307,0.5650761045258621,0.9201239224137931,0.8363415948275862,1.5432711839675903,0.0,0.00791765097528696,0.6168212890625,1.0,0.9364013671875,165.79411339759827,22.688039779663086
38,1.5697362176303207,0.008304846697840196,0.02330576756904865,0.24734917283058167,1.7526507377624512,0.5717268318965517,0.9186085668103449,0.8385809536637931,1.526534080505371,0.0,0.007855335250496864,0.6988525390625,1.0,0.9364013671875,165.62678861618042,22.646916389465332
39,1.5622934801825161,0.008429227717991533,0.02413588967816583,0.24450774490833282,1.7554922103881836,0.5802296605603449,0.9203259698275862,0.8373686691810345,1.5233324766159058,0.0,0.007803503889590502,0.7120361328125,1.0,0.93603515625,165.5780143737793,22.665064334869385
40,1.5549474255792026,0.008893169205764244,0.024812038602500128,0.24202486872673035,1.7579751014709473,0.5853145204741379,0.91748046875,0.8360553609913793,1.5240240097045898,0.0,0.007362442556768656,0.654296875,1.0,0.9462890625,165.74302458763123,22.654194593429565
41,1.5466655862742458,0.008894221536044416,0.02429276704788208,0.24146580696105957,1.7585340738296509,0.58203125,0.9192147090517241,0.8397595635775862,1.5080360174179077,0.0,0.00864160805940628,0.7149658203125,1.0,0.932373046875,165.5840709209442,22.69271755218506
42,1.5409919475686962,0.009219828350790616,0.02499628889149633,0.23979493975639343,1.7602051496505737,0.5980603448275862,0.9162681842672413,0.8375707165948276,1.5065879821777344,0.0,0.007845040410757065,0.6934814453125,1.0,0.93994140625,165.64257740974426,22.69538950920105
43,1.5344322467672413,0.009410775940993736,0.0251221410159407,0.23978465795516968,1.7602152824401855,0.6057381465517241,0.916082974137931,0.8379916487068966,1.497013807296753,0.0,0.008980038575828075,0.7406005859375,1.0,0.9351806640625,165.72893571853638,22.665114641189575
44,1.5242034649026805,0.009537119289924359,0.02609353229917329,0.24447768926620483,1.7555222511291504,0.6146619073275862,0.9164197198275862,0.8367962015086207,1.4866279363632202,0.0,0.01016518846154213,0.748046875,1.0,0.9302978515625,165.63422465324402,22.64936399459839
45,1.5171678477320178,0.009998042007972455,0.02701268936025685,0.2362150102853775,1.7637848854064941,0.6157563308189655,0.9139278017241379,0.8362910829741379,1.4813021421432495,0.0,0.010306498035788536,0.72216796875,1.0,0.931884765625,165.60563850402832,22.674439668655396
46,1.5111590418322334,0.010122228285361981,0.02641897982564466,0.23959973454475403,1.7604002952575684,0.62255859375,0.9145844558189655,0.8407866379310345,1.4747697114944458,0.0,0.008897881954908371,0.7938232421875,1.0,0.9390869140625,165.67927622795105,22.706233739852905
47,1.4985796172043373,0.010644798648768458,0.027936703172223323,0.23598313331604004,1.7640167474746704,0.6439082704741379,0.9113853717672413,0.8370319234913793,1.4681622982025146,0.0,0.009442082606256008,0.7603759765625,1.0,0.9381103515625,165.73489785194397,22.65079092979431
48,1.4937123265759698,0.010435844289845434,0.027540788568299394,0.23729579150676727,1.7627041339874268,0.6365335398706896,0.9133890086206896,0.8379242995689655,1.4641677141189575,0.0,0.01115463487803936,0.72021484375,1.0,0.9283447265625,165.6336464881897,22.661441802978516
49,1.4862709045410156,0.011011785474316827,0.027860861400078082,0.24052190780639648,1.7594780921936035,0.6472083782327587,0.9123282596982759,0.8416958512931034,1.4480258226394653,0.0,0.01370137371122837,0.727294921875,1.0,0.9207763671875,165.79950881004333,22.630162715911865
50,1.4743505017510776,0.011349628711568898,0.028835913230632913,0.2346756011247635,1.7653244733810425,0.6600215517241379,0.9100383890086207,0.8390523976293104,1.4351832866668701,8.21711728349328e-06,0.011782475747168064,0.728271484375,0.9998779296875,0.925048828125,165.62022042274475,22.691632509231567
51,1.4701202655660695,0.011209052184532428,0.02976615470031212,0.23288477957248688,1.7671152353286743,0.6680192618534483,0.9137762661637931,0.8381431842672413,1.4313256740570068,1.3743461749982089e-05,0.013406641781330109,0.7960205078125,0.9998779296875,0.9200439453125,165.77103328704834,22.730227947235107
52,1.4600855070969154,0.011470622029797784,0.029610557802792252,0.23655283451080322,1.7634471654891968,0.6777512122844828,0.9118568157327587,0.8406519396551724,1.4196652173995972,0.0,0.013410324230790138,0.7529296875,1.0,0.922119140625,165.58386278152466,22.66822338104248
53,1.4517285577182113,0.012327954686921218,0.030744211427096664,0.2314683198928833,1.7685316801071167,0.6724137931034483,0.9073275862068966,0.8369308997844828,1.4168816804885864,7.147973519749939e-07,0.016142109408974648,0.709716796875,0.9998779296875,0.9130859375,165.74396228790283,22.689141273498535
54,1.44433672674771,0.012018960097740436,0.030935719095427413,0.23446360230445862,1.7655363082885742,0.6703596443965517,0.9113853717672413,0.8403488685344828,1.4134278297424316,0.0,0.011375985108315945,0.769775390625,1.0,0.935546875,165.76254558563232,22.677433013916016
55,1.43414306640625,0.012172306406086889,0.03111431721983285,0.2353183925151825,1.7646815776824951,0.6823477909482759,0.9097858297413793,0.8395070043103449,1.3975181579589844,6.0717007727362216e-05,0.014619906432926655,0.7242431640625,0.999755859375,0.922607421875,165.61028361320496,22.72750949859619
56,1.4250871066389412,0.0127475015048323,0.03206391375640343,0.23139721155166626,1.7686028480529785,0.6884428879310345,0.9082873114224138,0.8396248653017241,1.3866283893585205,6.417026452254504e-05,0.014862563461065292,0.845458984375,0.99951171875,0.9222412109375,165.69419813156128,22.6502103805542
57,1.4167333142510776,0.01251240845384269,0.03272750048801817,0.22721631824970245,1.7727837562561035,0.6876178609913793,0.9109644396551724,0.83935546875,1.3842240571975708,1.8940532754641026e-05,0.014729541726410389,0.7342529296875,0.99951171875,0.9229736328125,165.68116807937622,22.646884441375732
58,1.4111660924451104,0.013313537013941798,0.03305896397294669,0.23383957147598267,1.7661603689193726,0.6872306034482759,0.9082536368534483,0.8411402209051724,1.3716355562210083,6.372982170432806e-06,0.015596657060086727,0.724609375,0.999755859375,0.9234619140625,165.77352857589722,22.631162643432617
59,1.3939495744376347,0.01341611044160251,0.03386016344201976,0.22776579856872559,1.7722342014312744,0.7015086206896551,0.9086745689655172,0.8400457974137931,1.3614773750305176,3.4607117413543165e-05,0.017045823857188225,0.711181640625,0.9996337890625,0.915771484375,165.63744282722473,22.63328456878662
60,1.3932421454067887,0.013521983705717942,0.033679610696332206,0.23078864812850952,1.7692112922668457,0.6888806573275862,0.9082873114224138,0.8415948275862069,1.3503897190093994,4.3124528019689023e-05,0.017566191032528877,0.733154296875,0.9993896484375,0.918701171875,165.6344735622406,22.676153421401978
61,1.3831458256162446,0.013829629996727252,0.03462062621938771,0.23409685492515564,1.7659032344818115,0.7061725484913793,0.9084893588362069,0.840887661637931,1.3486233949661255,3.214913158444688e-05,0.01822558417916298,0.73974609375,0.99951171875,0.91796875,165.58984971046448,22.667656898498535
62,1.3696069388554013,0.014639242969710252,0.03488839905837487,0.22699446976184845,1.7730056047439575,0.697332974137931,0.906182650862069,0.8415948275862069,1.3492525815963745,4.7880414058454335e-05,0.017503269016742706,0.7279052734375,0.999267578125,0.923583984375,165.62863755226135,22.64730453491211
63,1.3625847388958108,0.014641112294690362,0.036176833613165496,0.2285558134317398,1.7714440822601318,0.6965247844827587,0.9063005118534483,0.8410897090517241,1.3305633068084717,8.81918822415173e-05,0.016654031351208687,0.71630859375,0.99951171875,0.9254150390625,165.56017208099365,22.63471794128418
64,1.3521160257273708,0.015383352493417674,0.036926890241688694,0.23107914626598358,1.7689207792282104,0.7106681034482759,0.9046336206896551,0.8404835668103449,1.3277150392532349,9.652625158196315e-05,0.01944931037724018,0.77490234375,0.9990234375,0.9139404296875,165.57162404060364,22.69536328315735
65,1.3404889600030307,0.015526053206673983,0.03675240483777276,0.22567026317119598,1.7743297815322876,0.700262661637931,0.9050040409482759,0.8431438577586207,1.3036545515060425,0.0002172694366890937,0.020297979936003685,0.7470703125,0.998291015625,0.918212890625,166.32769656181335,22.695945024490356
66,1.3307362260489628,0.015793360512832116,0.037093906567014494,0.22685247659683228,1.7731475830078125,0.69921875,0.9049198545258621,0.8454842403017241,1.2980668544769287,4.852987331105396e-05,0.020323190838098526,0.8765869140625,0.9993896484375,0.91748046875,166.08583045005798,22.67894744873047
67,1.3213607525003368,0.015735842030623864,0.03990721291509168,0.2229709029197693,1.777029037475586,0.7014749461206896,0.9062668372844828,0.8405677532327587,1.2974810600280762,0.00016477497410960495,0.020327506586909294,0.7530517578125,0.998046875,0.92138671875,165.83841800689697,22.661278009414673
68,1.313555092647158,0.016465078140127248,0.03741447267861202,0.22498326003551483,1.7750169038772583,0.7087486530172413,0.9052902747844828,0.8493904903017241,1.2841061353683472,0.0001914711610879749,0.022000253200531006,0.79248046875,0.99853515625,0.91748046875,165.6071949005127,22.656854152679443
69,1.2984975617507408,0.01656579560246961,0.03954388766453184,0.2206118404865265,1.7793880701065063,0.7082940463362069,0.9046167834051724,0.8450633081896551,1.279578685760498,0.00012189467815915123,0.021184701472520828,0.809326171875,0.9991455078125,0.9224853515625,165.68282318115234,22.674762725830078
70,1.2948471595501077,0.01671753977907115,0.03958655636886071,0.21974049508571625,1.7802594900131226,0.7025020204741379,0.9065867456896551,0.8458546605603449,1.2555291652679443,0.00017920041864272207,0.02298009768128395,0.780517578125,0.998291015625,0.9158935546875,165.9657597541809,22.68815326690674
71,1.2816425191945042,0.016602402103358303,0.039566220908329404,0.22284097969532013,1.7771590948104858,0.72021484375,0.9087924299568966,0.8492894665948276,1.2475495338439941,0.0001685102324699983,0.02378765493631363,0.7728271484375,0.998779296875,0.916015625,165.75982475280762,22.678955793380737
72,1.272814388932853,0.01785016470942004,0.042165439704368854,0.22459958493709564,1.7754005193710327,0.7105839170258621,0.904229525862069,0.8447433997844828,1.2418797016143799,0.0001819934113882482,0.02356550469994545,0.8060302734375,0.9986572265625,0.9158935546875,166.17620611190796,22.708802461624146
73,1.2590791110334725,0.017666154894335515,0.04119752193319386,0.22217394411563873,1.7778260707855225,0.7072164601293104,0.9072265625,0.847588900862069,1.2313824892044067,0.00024278189812321216,0.024274133145809174,0.70947265625,0.998779296875,0.9185791015625,166.1252613067627,22.718345880508423
74,1.2549035960230335,0.018489142944072855,0.04187316319038128,0.2228902131319046,1.7771097421646118,0.6996901939655172,0.9054418103448276,0.84814453125,1.22072434425354,0.00014059514796826988,0.025602851063013077,0.71630859375,0.998291015625,0.917236328125,166.12347078323364,22.702232122421265
75,1.2429692498568832,0.01845984623349946,0.044152531130560516,0.21935038268566132,1.7806495428085327,0.714911099137931,0.906182650862069,0.8470501077586207,1.2123768329620361,0.00022905826335772872,0.027943698689341545,0.795654296875,0.998046875,0.90966796875,166.04361748695374,22.69266176223755
76,1.2342497726966595,0.018788399367496884,0.04220869623381516,0.21851813793182373,1.7814817428588867,0.7187331627155172,0.9054754849137931,0.8508048221982759,1.2088606357574463,0.0004128294240217656,0.025477666407823563,0.8594970703125,0.997314453125,0.9189453125,166.07638716697693,22.70248770713806
77,1.2239844223548626,0.01966996439572038,0.0438727880346364,0.22012117505073547,1.7798789739608765,0.7102640086206896,0.9058122306034483,0.8508890086206896,1.1891133785247803,0.0005807193811051548,0.029441669583320618,0.742919921875,0.9967041015625,0.9130859375,165.90353441238403,22.710137367248535
78,1.213269858524717,0.01948391158005287,0.04460162540961956,0.21841967105865479,1.7815803289413452,0.7264446390086207,0.9065530711206896,0.8510910560344828,1.1909359693527222,0.0004320319858379662,0.030353613197803497,0.813720703125,0.9967041015625,0.9093017578125,165.94699144363403,22.70892357826233
79,1.2028765185125943,0.020102009691041093,0.04570763686607624,0.21949933469295502,1.7805006504058838,0.7068628771551724,0.9069740032327587,0.8497945851293104,1.1783478260040283,0.0003697923384606838,0.0275327879935503,0.7186279296875,0.996826171875,0.918212890625,165.6807415485382,22.63676691055298
80,1.1941992661048626,0.021045810189740412,0.04684981806524869,0.213570237159729,1.786429762840271,0.7115604795258621,0.9056775323275862,0.8502997036637931,1.170297622680664,0.0006341804983094335,0.030216924846172333,0.8365478515625,0.99560546875,0.913818359375,165.6875877380371,22.686481714248657
81,1.1865560597386853,0.02051377090914496,0.045707817735343145,0.21978925168514252,1.7802107334136963,0.7134630926724138,0.9072770743534483,0.8531620420258621,1.156745195388794,0.0009410447673872113,0.030526410788297653,0.8133544921875,0.9947509765625,0.915283203125,165.80392837524414,22.714091300964355
82,1.1730174360604122,0.020296372216323327,0.04652554413367962,0.2160995602607727,1.783900499343872,0.7238685344827587,0.9098700161637931,0.8561422413793104,1.1507501602172852,0.0010812856489792466,0.029000088572502136,0.765625,0.9942626953125,0.918701171875,166.12763023376465,22.67111897468567
83,1.1633491516113281,0.02126887132381571,0.0469414365702662,0.21483300626277924,1.7851669788360596,0.7147932381465517,0.9069403286637931,0.8565800107758621,1.142760992050171,0.0008472930639982224,0.031405817717313766,0.739990234375,0.9947509765625,0.9166259765625,166.0166895389557,22.732383489608765
84,1.1558808951542294,0.02131980452044257,0.04778871042975064,0.21776819229125977,1.7822319269180298,0.7208378232758621,0.9081189385775862,0.8571693157327587,1.1233488321304321,0.0011022171238437295,0.03322356194257736,0.6981201171875,0.9937744140625,0.91455078125,166.02204823493958,22.684916496276855
85,1.147076179241312,0.021751200330668484,0.04844982048560833,0.21365125477313995,1.786348581314087,0.7133957435344828,0.9088261045258621,0.8573376885775862,1.130289077758789,0.0009581797639839351,0.031757909804582596,0.7232666015625,0.99462890625,0.9168701171875,166.01222229003906,22.70075249671936
86,1.1401250115756332,0.022013109305809284,0.04877859148485907,0.21344049274921417,1.7865595817565918,0.7165443157327587,0.9092975484913793,0.8572198275862069,1.113906979560852,0.0016058867331594229,0.031520746648311615,0.8231201171875,0.99267578125,0.920654296875,166.17271304130554,22.690271139144897
87,1.1286334333748653,0.021343111991882324,0.04742238028296109,0.21363213658332825,1.7863678932189941,0.7199622844827587,0.9121430495689655,0.8617658943965517,1.109492301940918,0.0017399971839040518,0.03241247683763504,0.8775634765625,0.9910888671875,0.9195556640625,166.09198665618896,22.662367820739746
88,1.1234205837907463,0.02122498791793297,0.04794499380835172,0.21317389607429504,1.7868261337280273,0.7281283674568966,0.9145171066810345,0.8631802262931034,1.0993030071258545,0.0011635032715275884,0.03279361128807068,0.8685302734375,0.99365234375,0.9193115234375,165.82015371322632,22.68823552131653
89,1.1136278612860318,0.022327653292951912,0.04867846390296673,0.2161007821559906,1.783899188041687,0.7271349676724138,0.9119241648706896,0.8631465517241379,1.0887095928192139,0.0020548258908092976,0.03407607600092888,0.7861328125,0.99072265625,0.9176025390625,165.74845004081726,22.657297611236572
90,1.1048480066759834,0.022754303340254158,0.049355412351674045,0.2115618884563446,1.7884379625320435,0.7215113146551724,0.9102909482758621,0.8633822737068966,1.0841822624206543,0.0013807641807943583,0.03424081951379776,0.7744140625,0.9931640625,0.9193115234375,165.6034836769104,22.68091082572937
91,1.0984057722420528,0.022497049693403572,0.04934758564521526,0.21038268506526947,1.7896171808242798,0.7314958243534483,0.9133890086206896,0.8649818157327587,1.069608449935913,0.0017155329696834087,0.037240732461214066,0.804931640625,0.9918212890625,0.9158935546875,165.6505286693573,22.644644498825073
92,1.0841259134226833,0.023085567457922573,0.049828385484629666,0.21173647046089172,1.7882635593414307,0.7276400862068966,0.9143992456896551,0.8669181034482759,1.0622323751449585,0.0011480915127322078,0.035481441766023636,0.7779541015625,0.99462890625,0.91748046875,165.8195571899414,22.63486361503601
93,1.0826435089111328,0.02270367433284891,0.05050582310249065,0.21168363094329834,1.7883163690567017,0.7263772898706896,0.9153758081896551,0.8659920528017241,1.0497905015945435,0.0011374340392649174,0.03406307101249695,0.8494873046875,0.9947509765625,0.923828125,165.75262665748596,22.640434503555298
94,1.0735340118408203,0.023152415094704462,0.05130665466703217,0.21054799854755402,1.7894519567489624,0.7302498653017241,0.9140625,0.8647797683189655,1.0546759366989136,0.0016195029020309448,0.03302406519651413,0.8355712890625,0.991943359375,0.9259033203125,165.90532970428467,22.64815330505371
95,1.0673864298853382,0.022828529620992726,0.048840074703611173,0.2125200480222702,1.787480115890503,0.7354862607758621,0.9170932112068966,0.8708580280172413,1.0423916578292847,0.0015877445694059134,0.037192266434431076,0.811767578125,0.9931640625,0.91796875,165.56383991241455,22.644344806671143
96,1.0598333292994007,0.02393795704019481,0.04988223519818536,0.21157988905906677,1.7884199619293213,0.7309233566810345,0.9138604525862069,0.8710600754310345,1.0338008403778076,0.0018087191274389625,0.034848231822252274,0.7442626953125,0.992431640625,0.92333984375,165.5875859260559,22.62438154220581
97,1.0486486369165882,0.023467324931046057,0.049791623806131294,0.21194426715373993,1.7880557775497437,0.7270002693965517,0.9170258620689655,0.8713968211206896,1.0326555967330933,0.0030603997875005007,0.03557921200990677,0.81640625,0.9874267578125,0.922119140625,165.7338845729828,22.674559831619263
98,1.0407201832738415,0.023338599451656998,0.05031596792155299,0.21264870464801788,1.7873512506484985,0.7432145743534483,0.919012661637931,0.8734172952586207,1.0215309858322144,0.0021212934516370296,0.03701404482126236,0.8626708984375,0.991455078125,0.9217529296875,165.59271717071533,22.653549432754517
99,1.0377590574067215,0.023279956702528328,0.049770675856491614,0.21036270260810852,1.7896374464035034,0.7406047952586207,0.9180866109913793,0.87548828125,1.0191808938980103,0.0016342460876330733,0.036845192313194275,0.73876953125,0.9920654296875,0.92236328125,165.79233503341675,22.65846562385559
100,1.0326484154010642,0.02358692473378675,0.049528459022785055,0.21072521805763245,1.78927481174469,0.7417328933189655,0.9169921875,0.8744780441810345,1.0115385055541992,0.0019760013092309237,0.03746571019291878,0.818603515625,0.991455078125,0.921142578125,165.88943552970886,22.691564798355103

